Certified Model Predictive Control for Switched Evolution Equations using Model Order Reduction

We present a model predictive control (MPC) framework for linear switched evolution equations arising from a parabolic partial differential equation (PDE). First-order optimality conditions for the resulting finite-horizon optimal control problems are derived. The analysis allows for the incorporation of convex control constraints and sparse regularization. Then, to mitigate the computational burden of the MPC procedure, we employ Galerkin reduced-order modeling (ROM) techniques to obtain a low-dimensional surrogate for the state-adjoint systems. We derive recursive a-posteriori estimates for the ROM feedback law and the ROM-MPC closed-loop state and show that the ROM-MPC trajectory evolves within a neighborhood of the true MPC trajectory, whose size can be explicitly computed and is controlled by the quality of the ROM. Such estimates are then used to formulate two ROM-MPC algorithms with closed-loop certification.

==> code/data/example1_error_est/FOMROMcontrol_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5
0.0,1.3059763285046643e-05,0.0,6.226658048687273e-05,0.0,0.0038233203067385884,0.0,0.011924865111488128,0.0,1.2472810193032264e-05
1.0,0.00021846042977988493,1.0,0.0012185000892489047,1.0,0.003315627164274445,1.0,0.012692229035413533,1.0,0.00019743631424263777
2.0,0.0006754493580283732,2.0,0.004013335139560998,2.0,0.0027571295070663946,2.0,0.01333983729965869,2.0,0.0006343507451290049
3.0,0.0012738819099247674,3.0,0.007673383874499299,3.0,0.0021760725537246684,3.0,0.013924921347055932,3.0,0.0012002300166822212
4.0,0.001914219248936964,4.0,0.011591685537851606,4.0,0.001598159920684762,4.0,0.01446909902160152,4.0,0.001801652400865653
5.0,0.0011845235163179988,5.0,0.016204058005985435,5.0,2.8759458879107074,5.0,2.8613938378928525,5.0,0.0011079466470878593
6.0,0.05003751462873364,6.0,0.07392890227828494,6.0,2.933158978917026,6.0,2.889997531699235,6.0,0.002185689444021088
7.0,0.0715530335795754,7.0,0.10472677203659028,7.0,3.007895636862509,7.0,2.9277526895779697,7.0,0.0045313658797645
8.0,0.08881080489398012,8.0,0.12982860379584935,8.0,3.0935857679741683,8.0,2.9716461049368474,8.0,0.007210801037057054
9.0,0.10407621021703893,9.0,0.15229697410518886,9.0,3.1866326476054465,9.0,3.0200129283961252,9.0,0.010020261261527226
10.0,0.11820302353711833,10.0,0.17331780459359913,10.0,3.284930306023757,10.0,3.0718650219749195,10.0,0.012868261393911787
11.0,0.13161295508171952,11.0,0.19348840880126075,11.0,3.3871394624025717,11.0,3.126559266079665,11.0,0.015690330674220758
12.0,0.14454514311262978,12.0,0.21315308940152228,12.0,3.4923476070069377,12.0,3.183642433539717,12.0,0.01843465750449713
13.0,0.15714713343252815,13.0,0.23252661589227566,13.0,3.599900196742437,13.0,3.242775166426122,13.0,0.02105718803260522
14.0,0.16951526823715973,14.0,0.25174929749450187,14.0,3.709310050184707,14.0,3.3036919252519454,14.0,0.02351867908952648
15.0,0.18171504476285033,15.0,0.2709148367750439,15.0,3.820204858549007,15.0,3.3661782729722862,15.0,0.025782510922002976
16.0,0.19379233765986745,16.0,0.29008570813470447,16.0,3.932294561619445,16.0,3.4300570104651764,16.0,0.02781281362799882
17.0,0.20578002797365583,17.0,0.30930218640148277,17.0,4.045349851529855,17.0,3.495179194913147,17.0,0.029573004931682932
18.0,0.21770217871913877,18.0,0.32858786836088993,18.0,4.159186997292629,18.0,3.561417737508816,18.0,0.031024373746238176
19.0,0.22957689214951266,19.0,0.3479531112702254,19.0,4.273656406847853,19.0,3.628662446283726,19.0,0.032125291805121706
20.0,0.24141855370298143,20.0,0.36739713954602016,20.0,4.388633073763677,20.0,3.6968156543223603,20.0,0.03283192769987074
21.0,0.2532400196076156,21.0,0.3869091649860991,21.0,4.504006840304671,21.0,3.7657872951607136,21.0,0.03310228500373268
22.0,0.2650553445250197,22.0,0.4064681879308148,22.0,4.619668367007571,22.0,3.8354870062501023,22.0,0.0329080884775699
23.0,0.2768839076779423,23.0,0.4260373811624477,23.0,4.735465519402129,23.0,3.9057978225693635,23.0,0.03226501196576281
24.0,0.2887581567535061,24.0,0.4455204592324021,24.0,4.22047968887932,24.0,3.59892849290083,24.0,0.03131197938295667
25.0,0.2978591756756459,25.0,0.46022658101039443,25.0,3.72655346128765,25.0,3.005570973349406,25.0,0.0305526065037269
26.0,0.30476300479720864,26.0,0.4716200881145642,26.0,3.7258210032841648,26.0,3.005585590806056,26.0,0.029895521796156736
27.0,0.31152151541324374,27.0,0.48251385322673296,27.0,3.7249817620617947,27.0,3.0055343639315426,27.0,0.02933004970350333
28.0,0.31813973757305736,28.0,0.49303812606095865,28.0,3.724073277298359,28.0,3.0054392135590184,28.0,0.02882335404286379
29.0,0.3246240580512016,29.0,0.5032618704085169,29.0,3.723117959587449,29.0,3.0053143767622608,29.0,0.028358297601379617
30.0,0.3309760819759427,30.0,0.5130210759390841,30.0,6.402228153557933,30.0,4.545214219918102,30.0,0.02790815582212796
31.0,0.3664489149951214,31.0,0.5603238359578143,31.0,6.615574159510949,31.0,4.699446990029413,31.0,0.027489441887716896
32.0,0.4008743432269447,32.0,0.6064272467260882,32.0,6.913418395654976,32.0,4.913172316229846,32.0,0.027105588218598167
33.0,0.43537126606507126,33.0,0.6527199994517344,33.0,7.277681518902644,33.0,5.1737076118686485,33.0,0.026765100679534398
34.0,0.47065629781879853,34.0,0.7001270215512526,34.0,7.691810847726534,34.0,5.4694537457905215,34.0,0.026476407398398072
35.0,0.5071789078223756,35.0,0.7492507207861241,35.0,8.141748244115039,35.0,5.790562448478533,35.0,0.02624451719531765
36.0,0.5452031017247264,36.0,0.8004612919045452,36.0,8.61605938535195,36.0,6.129021608636277,36.0,0.026069899992464837
37.0,0.5848619919007141,37.0,0.8539597488530806,37.0,9.105650537589687,37.0,6.478455429147566,37.0,0.025948241731416723
38.0,0.6261963723961137,38.0,0.9098242147104016,38.0,9.603337419502713,38.0,6.833822755709662,38.0,0.02587094247826096
39.0,0.6691825507560287,39.0,0.9680445126711288,39.0,10.103396718112947,39.0,7.191103743930885,39.0,0.025826056263579047
40.0,0.7137522741412128,40.0,1.0285477639710199,40.0,10.60114236016592,40.0,7.5470037626363,40.0,0.025799183438276918
41.0,0.7598064593314983,41.0,1.0912166002041719,41.0,11.092511458335384,41.0,7.898663757295019,41.0,0.02577363356462214
42.0,0.8072237143923577,42.0,1.155900860765412,42.0,11.573589674402117,42.0,8.243327781113909,42.0,0.02572896031774547
43.0,0.8558638528030383,43.0,1.2224227225637876,43.0,12.039898903928785,43.0,8.57784353266618,43.0,0.025636646742138107
44.0,0.9055651798468555,44.0,1.2905733287325287,44.0,12.48495769010667,44.0,8.897652650131866,44.0,0.02545103330180543
45.0,0.9561307412928721,45.0,1.3600939740467604,45.0,12.896497136819242,45.0,9.194137188497526,45.0,0.025091862405270265
46.0,1.007287221383344,46.0,1.4306185884885443,46.0,13.243708650750964,46.0,9.445681552682359,46.0,0.02441107457669498
47.0,1.0585539861913305,47.0,1.5014885805980673,47.0,13.41980522953665,47.0,9.57744365365622,47.0,0.023134102594426876
48.0,1.1087172311518736,48.0,1.5710075504387495,48.0,12.858339221835195,48.0,9.193112773138557,48.0,0.020801372162476156
49.0,1.1528343832468124,49.0,1.632212969941719,49.0,1.1529082741523577,49.0,1.6305857596423436,49.0,0.016864534818485186
50.0,1.630545374196017,50.0,2.30706536594533,50.0,1.6306060475500386,50.0,2.3060113740761454,50.0,0.015906823837976286
51.0,1.6307867132764946,51.0,2.307267195599808,51.0,1.6308549189114587,51.0,2.3063583057960235,51.0,0.0151212368066029
52.0,1.6310296538743823,52.0,2.3075157710200114,52.0,1.6311043770146596,52.0,2.3067061116290652,52.0,0.014527931433427246
53.0,1.6312736241190247,53.0,2.3077934541161773,53.0,1.6313542663179474,53.0,2.3070545029907343,53.0,0.014066775540106238
54.0,1.6315182830468253,54.0,2.308090070575139,54.0,1.631604489005477,54.0,2.307403330586714,54.0,0.013698052511560267
55.0,1.6317552875916406,55.0,2.3084436484613864,55.0,3.185036128568255,55.0,3.5681733721576894,55.0,0.01195275414587247
56.0,1.6326848145022885,56.0,2.3098453240371044,56.0,3.2337713679839446,56.0,3.59066609101521,56.0,0.00969943162330056
57.0,1.6336465297479799,57.0,2.311369389793064,57.0,3.2971072945378985,57.0,3.619675810070695,57.0,0.007412833841817679
58.0,1.634651226196808,58.0,2.313041854698261,58.0,3.3701643323123305,58.0,3.653370172553402,58.0,0.005587302535646431
59.0,1.6357061680378164,59.0,2.314884743790731,59.0,3.4501983257168796,59.0,3.6906960099352037,59.0,0.005011410260384064
60.0,1.636816680306514,60.0,2.3169174550229026,60.0,3.5355585637957634,60.0,3.7310162402575298,60.0,0.0060855744562281905
61.0,1.6379869184096183,61.0,2.3191573586958385,61.0,3.625162563228422,61.0,3.77391134313574,61.0,0.008134314488080226
62.0,1.6392202614637457,62.0,2.3216200328325947,62.0,3.7182468518503633,62.0,3.8190823299174883,62.0,0.010527547721962089
63.0,1.6405195299715003,63.0,2.324319328291269,63.0,3.814242980494054,63.0,3.866302136455743,63.0,0.012987017265741571
64.0,1.6418871129412675,64.0,2.3272673455988033,64.0,3.9127112558841537,64.0,3.9153899444740663,64.0,0.015386743297521354
65.0,1.6433250431002373,65.0,2.330474358269861,65.0,4.01330251166501,65.0,3.9661967377087204,65.0,0.01765436434510599
66.0,1.6448350405166174,66.0,2.333948696495027,66.0,4.115734422191263,66.0,4.01859667497395,66.0,0.019736380566552362
67.0,1.6464185388173058,67.0,2.3376965958508373,67.0,4.2197758033511485,67.0,4.072481598220086,67.0,0.021584321933360216
68.0,1.6480767090193782,68.0,2.341722010712902,68.0,4.325235466827961,68.0,4.1277572509541836,68.0,0.02314769863610375
69.0,1.6498105033840096,69.0,2.3460263878359124,69.0,4.431953530780602,69.0,4.18434030567563,69.0,0.024370469631799625
70.0,1.6516207580376525,70.0,2.3506083860570683,70.0,4.53979336536082,70.0,4.242155341196096,70.0,0.0251902545010171
71.0,1.6535084228658519,71.0,2.3554634860082317,71.0,4.648631382270672,71.0,4.30113030314823,71.0,0.025542653761426077
72.0,1.6554750345093598,72.0,2.3605831830043793,72.0,4.758336532096798,72.0,4.361185946306199,72.0,0.02537645392169564
73.0,1.657523605809334,73.0,2.365951668776319,73.0,4.868696624011503,73.0,4.422195279298556,73.0,0.024694666830371834
74.0,1.65966017472672,74.0,2.3715238822314966,74.0,4.424977083432714,74.0,4.18318014487362,74.0,0.023652103995847145
75.0,1.661423750979275,75.0,2.3761360905636484,75.0,4.002298711712853,75.0,3.733285405082106,75.0,0.022795242806698958
76.0,1.6628684524906614,76.0,2.379684204028996,76.0,4.00277283109204,76.0,3.73412743857371,76.0,0.0222680992090064
77.0,1.664316352320762,77.0,2.3828127743028453,77.0,4.002656426415731,77.0,3.7346491632195824,77.0,0.021945313695904873
78.0,1.66576514263546,78.0,2.3856902878954465,78.0,4.002181598356869,78.0,3.7349728084329095,78.0,0.0217328237691655
79.0,1.6672136790932828,79.0,2.3884015462876027,79.0,4.0014735307059786,79.0,3.735166922844655,79.0,0.02158672016382248
80.0,1.6686644821099077,80.0,2.3908612930394133,80.0,6.543542873948059,80.0,5.058708705821032,80.0,0.021793880232259335
81.0,1.6764033727316776,81.0,2.40185475528591,81.0,6.735035662528294,81.0,5.186584263903631,81.0,0.022422902949381956
82.0,1.6845670631848735,82.0,2.413204964378965,82.0,7.003252317893952,82.0,5.365082909104256,82.0,0.023447414144551735
83.0,1.6933530123263663,83.0,2.4251932312520323,83.0,7.332576728788663,83.0,5.584715899151141,83.0,0.024806627539376024
84.0,1.702935048870361,84.0,2.438067485565239,84.0,7.708488876592047,84.0,5.836501241419943,84.0,0.026424336087444794
85.0,1.7134636938412675,85.0,2.4520444190795496,85.0,8.118413004281091,85.0,6.1124798226558354,85.0,0.02821407598973388
86.0,1.7250667712368737,86.0,2.4673114665206377,86.0,8.551901371889137,86.0,6.405873846613455,86.0,0.03008798888090657
87.0,1.7378500944303281,87.0,2.484028477742524,87.0,9.000464590820126,87.0,6.711039112634463,87.0,0.031962533570030524
88.0,1.7518981614231555,88.0,2.5023291187074905,88.0,9.457252116320525,88.0,7.023314683533109,88.0,0.0337599701319401
89.0,1.7672748177014423,89.0,2.5223220270499316,89.0,9.91669209225646,89.0,7.338830583318628,89.0,0.035408264731916606
90.0,1.7840238244749052,90.0,2.5440916958464634,90.0,10.374131192873865,90.0,7.65429925816484,90.0,0.03683963925437573
91.0,1.8021692123902049,91.0,2.5676989705056927,91.0,10.825465522654618,91.0,7.966787322399123,91.0,0.03798842793048701
92.0,1.8217151822387856,92.0,2.5931808780130345,92.0,11.266701256660633,92.0,8.273429166022694,92.0,0.03878730866405236
93.0,1.8426450530262317,93.0,2.620549145784618,93.0,11.693280749639946,93.0,8.57097284864713,93.0,0.03916196487927559
94.0,1.8649181080963646,94.0,2.649785855945674,94.0,12.09871132829998,94.0,8.854843022245987,94.0,0.039022444295237914
95.0,1.8884613388730145,95.0,2.680832053638032,95.0,12.470962540128529,95.0,9.116670005423858,95.0,0.03824789070077548
96.0,1.9131469198378948,96.0,2.7135563277051884,96.0,12.780356499060549,96.0,9.335984540104018,96.0,0.03665902351332435
97.0,1.9387212319511915,97.0,2.74765474343682,97.0,12.92520033138004,97.0,9.442981918746346,97.0,0.03397021240307153
98.0,1.9645195403750355,98.0,2.7822475310077874,98.0,12.369896273632987,98.0,9.071800786001257,98.0,0.029737209087430154
99.0,1.9878387822761163,99.0,2.8135960770572344,99.0,1.9880154831889747,99.0,2.8114227516407375,99.0,0.023387445538472013
100.0,2.811583133155139,100.0,3.9775221720415526,100.0,2.8117183378505546,100.0,3.9762476370340427,100.0,0.02148487117390315
101.0,2.8119995753259324,101.0,3.97787269883887,101.0,2.812143187195938,101.0,3.976844206736697,101.0,0.01993075722819044
102.0,2.812418754171056,102.0,3.978304858844717,102.0,2.8125691332264053,102.0,3.9774424322908644,102.0,0.01875717614679218
103.0,2.812839653896916,103.0,3.9787868567678526,103.0,2.812995846040638,103.0,3.978041735123504,103.0,0.017847099454373364
104.0,2.8132616853207555,104.0,3.9793007710579777,104.0,2.813423119270664,104.0,3.978641812482244,104.0,0.017122992414716008
105.0,2.8136789278153413,105.0,3.9798824147976912,105.0,3.8390371104318897,105.0,4.752492771092393,105.0,0.01518630566530273
106.0,2.814462422527431,106.0,3.981058273931453,106.0,3.87705226288863,106.0,4.768896380959767,106.0,0.012813504143728768
107.0,2.81526362502817,107.0,3.9823432206286298,107.0,3.9266000937631467,107.0,4.7898532813891626,107.0,0.010379679595248997
108.0,2.8160883440347173,108.0,3.9837555128059923,108.0,3.9842483576153804,108.0,4.814219412780024,108.0,0.008169503953624912
109.0,2.816940570215822,109.0,3.9853115382110555,109.0,4.048064470753902,109.0,4.8413357286591125,109.0,0.006574518582286123
110.0,2.817823322272634,110.0,3.98702622047251,110.0,4.116883324647947,110.0,4.870809460360504,110.0,0.006140982316152832
111.0,2.8187390469882025,111.0,3.9889131557202187,111.0,4.189933485520414,111.0,4.902387186138633,111.0,0.007053536630578937
112.0,2.819689817276762,112.0,3.990984625615892,112.0,4.266660779900049,112.0,4.935891925330672,112.0,0.008841457364131559
113.0,2.820677436924138,113.0,3.9932515608521437,113.0,4.346641773069024,113.0,4.971191545063521,113.0,0.011014089627203811
114.0,2.8217034974805495,114.0,3.9957234824100785,114.0,4.429538564584569,114.0,5.008182172537659,114.0,0.013304718147122448
115.0,2.8227694075362986,115.0,3.998408431017256,115.0,4.5150732527373885,115.0,5.0467788357521535,115.0,0.01557688946443708
116.0,2.8238764048165126,116.0,4.00131288535519,116.0,4.6030126301390215,116.0,5.086910005747065,116.0,0.017748336832868136
117.0,2.8250255586880395,117.0,4.004441668292081,117.0,4.693158334476884,117.0,5.128514224603357,117.0,0.019756531402402147
118.0,2.826217771863062,118.0,4.007797839488955,118.0,4.78533987538906,118.0,5.171537792787072,118.0,0.021543413585619575
119.0,2.8274537956403853,119.0,4.01138257084592,119.0,4.879408877262092,119.0,5.215932837298178,119.0,0.02304840126599434
120.0,2.8287342847710555,120.0,4.015194994437127,120.0,4.9752327334708335,120.0,5.261654939510323,120.0,0.024206717824485673
121.0,2.8300599387350873,121.0,4.019231975301145,121.0,5.072684303034329,121.0,5.308658684295128,121.0,0.024954672125365174
122.0,2.831431806402997,122.0,4.023487535384039,122.0,5.171617328441467,122.0,5.356886006787248,122.0,0.025248326863866986
123.0,2.8328518528242324,123.0,4.027950063840635,123.0,5.271778370004843,123.0,5.4062228439782105,123.0,0.02510817592969703
124.0,2.834323826202002,124.0,4.032583078584321,124.0,4.908049376746572,124.0,5.233001058645467,124.0,0.024704042125116468
125.0,2.8356000395548824,125.0,4.036599009767075,125.0,4.564286820637977,125.0,4.911600220066246,125.0,0.024439018095970193
126.0,2.8367060546955023,126.0,4.039655436177923,126.0,4.565684790369983,126.0,4.912977521661082,126.0,0.024420301656405345
127.0,2.8378141024429504,127.0,4.0422214053649235,127.0,4.566156304398342,127.0,4.913918513965488,127.0,0.024479067021935086
128.0,2.8389227335654104,128.0,4.04449449096102,128.0,4.566076859375193,128.0,4.914596086866559,128.0,0.024553742561155466
129.0,2.840031276700144,129.0,4.04657475630317,129.0,4.56564340492522,129.0,4.915103519739392,129.0,0.02462451015260185
130.0,2.8411431504859133,130.0,4.048390240854347,130.0,6.879732673504586,130.0,5.981775225600288,130.0,0.0251592165546317
131.0,2.8461791524626014,131.0,4.0554653592298955,131.0,7.048075834969974,131.0,6.082489975812173,131.0,0.026242714250193738
132.0,2.851459166562874,132.0,4.062649359113571,132.0,7.284909817433049,132.0,6.224049058589033,132.0,0.027836448610576135
133.0,2.8570926626627533,133.0,4.070106338885089,133.0,7.577231547044224,133.0,6.399917601946234,133.0,0.029827042291819907
134.0,2.8631773256657373,134.0,4.077981880608423,134.0,7.91272901539877,134.0,6.603725073097492,134.0,0.03209544181106607
135.0,2.869799280550968,135.0,4.086405121551855,135.0,8.28048368172758,135.0,6.829587331820867,135.0,0.03452184945947928
136.0,2.8770334692454647,136.0,4.095490447398048,136.0,8.67118583803092,136.0,7.072247553721312,136.0,0.03699216232620741
137.0,2.884944041062835,137.0,4.105338812326444,137.0,9.077068518648598,137.0,7.3271018681156805,137.0,0.03940163278136735
138.0,2.8935847021481296,138.0,4.1160387609161,138.0,9.491700798392914,138.0,7.59015287415509,138.0,0.041654784131297605
139.0,2.902998987808918,139.0,4.1276671943871515,139.0,9.909723125768794,139.0,7.85791876259708,139.0,0.0436635944019332
140.0,2.9132204137646958,140.0,4.1402898822083,140.0,10.32655976433279,140.0,8.12731085026701,140.0,0.04534490115749099
141.0,2.9242724324161604,141.0,4.153961664829463,141.0,10.738103463695703,141.0,8.395475023347906,141.0,0.046617228020877914
142.0,2.9361680529683962,142.0,4.168726196680322,142.0,11.140319545442026,142.0,8.659564850234604,142.0,0.047396736685473166
143.0,2.9489088300689956,143.0,4.184614867740819,143.0,11.528618825403049,143.0,8.916350793506359,143.0,0.04759157317887506
144.0,2.962482536054365,144.0,4.201644004368676,144.0,11.896566070072875,144.0,9.161383783895655,144.0,0.047093248984732945
145.0,2.9768577162647625,145.0,4.2198078829528,145.0,12.23247983561917,145.0,9.3867666286505,145.0,0.04576247002136627
146.0,2.9919696057072613,146.0,4.239059804523415,146.0,12.508016802133794,146.0,9.573658495497568,146.0,0.04340461374539962
147.0,3.0076767828865894,147.0,4.259252017293409,147.0,12.62702388400467,147.0,9.658765490031989,147.0,0.03972966880889921
148.0,3.023588401102963,148.0,4.279893322553254,148.0,12.086198713522034,148.0,9.314114714033758,148.0,0.0343171668716088
149.0,3.0380810391121416,149.0,4.298776571280698,149.0,3.0382882936335016,149.0,4.296662137432394,149.0,0.026681990524666896


==> code/data/example1_error_est/FOMROMeffect_control_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4
0.0,0.9550563758926292,0.0,0.20031307477470725,0.0,0.0032622980007845485,0.0,0.0010459497928422066
1.0,0.9037623630126952,1.0,0.16203225259042814,1.0,0.05954720011043296,1.0,0.015555684796717427
2.0,0.9391536724243332,2.0,0.1580607457563073,2.0,0.23007651381742986,2.0,0.047553109597913555
3.0,0.9421831076579964,3.0,0.15641469738936242,3.0,0.5515579039990421,3.0,0.08619294764892722
4.0,0.9411943808767864,4.0,0.155426266092409,4.0,1.1273292350453268,4.0,0.12451724866737666
5.0,0.9353521747983755,5.0,0.06837464088801752,5.0,0.0003852459991494315,5.0,0.00038720522579434845
6.0,0.04368101533895877,6.0,0.029564749058408352,6.0,0.0007451656932786108,6.0,0.0007562945712053829
7.0,0.06332877382096018,7.0,0.043268457450223854,7.0,0.0015064903928951139,7.0,0.0015477283637702636
8.0,0.08119283510227285,8.0,0.05554092723969958,8.0,0.002330887706979283,8.0,0.0024265342448004236
9.0,0.09627811428405326,9.0,0.06579422421489745,9.0,0.003144467018831562,9.0,0.0033179531012302015
10.0,0.1088657549429848,10.0,0.0742466212521309,10.0,0.003917362073196667,10.0,0.004189071232576069
11.0,0.1192157007984397,11.0,0.08109183785958408,11.0,0.004632324959861931,11.0,0.005018401808162292
12.0,0.12753564116736057,12.0,0.08648552810684937,12.0,0.005278586091347381,12.0,0.00579042963816783
13.0,0.13399664106279244,13.0,0.09055818385264137,13.0,0.005849381061080513,13.0,0.006493570152694998
14.0,0.13874077146031918,14.0,0.09342103165169754,14.0,0.006340445735550026,14.0,0.0071189080645686735
15.0,0.14188429447683207,15.0,0.0951683238500949,15.0,0.006748986474980744,15.0,0.007659282673474509
16.0,0.1435186445648547,16.0,0.09587791762248292,16.0,0.007072922232088486,16.0,0.008108557246465973
17.0,0.14371173540451115,17.0,0.09561201385526695,17.0,0.007310370182321592,17.0,0.008461084048200796
18.0,0.1425083291714009,18.0,0.09441728296604039,18.0,0.007459239934735588,18.0,0.008711242553629636
19.0,0.13993260168449362,19.0,0.09232649677379301,19.0,0.0075170506813898395,19.0,0.008853204804988858
20.0,0.13599587602643018,20.0,0.08936359096437171,20.0,0.007481128439775027,20.0,0.008881137381433469
21.0,0.13071506255221127,21.0,0.08555570143943729,21.0,0.007349519256390272,21.0,0.008790269446782434
22.0,0.12415553640897653,22.0,0.08096104308948086,22.0,0.007123474211393748,22.0,0.008579898308596708
23.0,0.1165290255990315,23.0,0.07573281921348632,23.0,0.006813482609801876,23.0,0.008260799312069312
24.0,0.10843669226523583,24.0,0.07028179903770262,24.0,0.007419057000904809,24.0,0.008700361633947998
25.0,0.10257399804596652,25.0,0.0663860102053446,25.0,0.008198622888713354,25.0,0.010165325249225142
26.0,0.09809432682306508,26.0,0.06338899158361258,26.0,0.008023874944557188,26.0,0.009946654617857405
27.0,0.09415095989307844,27.0,0.06078592253333949,27.0,0.00787387739779671,27.0,0.009758680537971512
28.0,0.0905996662433432,28.0,0.05846070013518611,28.0,0.0077397386938029816,28.0,0.009590396609196894
29.0,0.08735735044291382,29.0,0.05634898900320047,29.0,0.0076168141619993,29.0,0.009436050291660697
30.0,0.08432076316667647,30.0,0.054399628262917145,30.0,0.0043591317198869994,30.0,0.006140118918890213
31.0,0.07501575461912029,31.0,0.04905991878915271,31.0,0.0041552616938314284,31.0,0.005849505685677464
32.0,0.06761617119320863,32.0,0.044697180683969585,32.0,0.003920721511030461,32.0,0.005516921954692973
33.0,0.061476497797937,33.0,0.041005485816301465,33.0,0.0036776960643326063,33.0,0.005173292092915033
34.0,0.056254229511216315,34.0,0.03781657696875491,34.0,0.003442155289898177,34.0,0.004840777274837587
35.0,0.05174607380263734,35.0,0.03502768361407987,35.0,0.003223449854800844,35.0,0.004532291539695489
36.0,0.04781685927683433,36.0,0.03256859545379949,36.0,0.0030257335548064973,36.0,0.0042535173894199165
37.0,0.044366435314233385,37.0,0.03038579015728408,37.0,0.0028496856566478067,37.0,0.004005312997087484
38.0,0.04131442406679378,38.0,0.028435099945647982,38.0,0.0026939532943746785,38.0,0.003785720438336768
39.0,0.038593439464913275,39.0,0.026678583397283163,39.0,0.002556175609464011,39.0,0.003591389748114204
40.0,0.03614585112085074,40.0,0.025083116547423488,40.0,0.0024336229589009247,40.0,0.003418467016805198
41.0,0.03392131410319754,41.0,0.02361917291195879,41.0,0.002323516514851534,41.0,0.0032630371866150427
42.0,0.03187339501926439,42.0,0.022258795015264822,42.0,0.0022230752118896605,42.0,0.003121186127851482
43.0,0.029954117887062957,43.0,0.02097199787678223,43.0,0.002129307475644377,43.0,0.0029887053365462452
44.0,0.02810513684515738,44.0,0.019720718486256703,44.0,0.002038535807131596,44.0,0.002860421091109714
45.0,0.026243129021603525,45.0,0.018448624053978496,45.0,0.0019456339298237425,45.0,0.0027291155103343293
46.0,0.02423447260967966,46.0,0.01706330029060045,46.0,0.001843220446812743,46.0,0.002584363493575833
47.0,0.02185443812616795,47.0,0.01540744491390816,47.0,0.0017238776717496097,47.0,0.002415477807128143
48.0,0.01876165678499025,48.0,0.013240784334019762,48.0,0.0016177339704300708,48.0,0.0022627126062519194
49.0,0.014628757663341332,49.0,0.010332312712284944,49.0,0.014627820093393244,49.0,0.010342623636173722
50.0,0.009755523574938576,50.0,0.006894830147761503,50.0,0.00975516058086259,50.0,0.006897981517696988
51.0,0.00927235712892342,51.0,0.006553743248913967,51.0,0.009271969340286764,51.0,0.006556325948401981
52.0,0.008907214776210409,52.0,0.0062959185873756075,52.0,0.008906806724421337,52.0,0.006298128469936374
53.0,0.008623185793065863,53.0,0.006095335574774578,53.0,0.00862275952595857,53.0,0.006097287914902257
54.0,0.008395892742298572,54.0,0.005934799809674209,54.0,0.008395449144608406,54.0,0.005936566152081093
55.0,0.00732508988128601,55.0,0.005177840989897747,55.0,0.003752784478223643,55.0,0.0033498243776884052
56.0,0.005940786327615449,56.0,0.004199169322016799,56.0,0.0029994178683533687,56.0,0.0027012903392969584
57.0,0.004537599601158058,57.0,0.003207117769471433,57.0,0.002248284080441675,57.0,0.002047927557819854
58.0,0.0034180395463599238,58.0,0.0024155648218373033,58.0,0.0016578724313460649,58.0,0.0015293557104128243
59.0,0.0030637594687288627,59.0,0.00216486383342682,59.0,0.001452499186214983,59.0,0.001357849643236276
60.0,0.003717932820118006,60.0,0.002626582333796624,60.0,0.001721248381668649,60.0,0.0016310769142640182
61.0,0.004966043621385041,61.0,0.003507443967775649,61.0,0.0022438481988614977,61.0,0.00215540688386215
62.0,0.006422289895661423,62.0,0.004534569642353358,62.0,0.0028313202811489284,62.0,0.0027565647484194293
63.0,0.00791640515609539,63.0,0.005587449670819982,63.0,0.0034048741341746874,63.0,0.0033590280343808905
64.0,0.009371377103970093,64.0,0.0066115065493527825,64.0,0.003932501605985341,64.0,0.00392981121056339
65.0,0.010743075095965135,65.0,0.007575438143079399,65.0,0.004398961776191069,65.0,0.004451207419252972
66.0,0.01199900298838081,66.0,0.00845621868046679,66.0,0.004795348421933525,66.0,0.0049112618565236585
67.0,0.013109863272594814,67.0,0.009233157960562585,67.0,0.005115039978242199,67.0,0.005300041611678205
68.0,0.01404527987649122,68.0,0.009884904583126321,68.0,0.005351777680922374,68.0,0.00560781490499541
69.0,0.014771678069579582,69.0,0.010387977628111897,69.0,0.005498809827888074,69.0,0.0058242083223354404
70.0,0.01525183936955752,70.0,0.010716482869046282,70.0,0.005548766755161552,70.0,0.005938079225056052
71.0,0.015447549832951976,71.0,0.010844003277126925,71.0,0.005494661043429412,71.0,0.005938591012397376
72.0,0.015328804960937734,72.0,0.010750078245240368,72.0,0.005333051529777637,72.0,0.005818704873886146
73.0,0.014898531003613638,73.0,0.010437519564017141,73.0,0.005072130949499368,73.0,0.00558425516529629
74.0,0.014251172834066291,74.0,0.009973377950379983,74.0,0.005345135929494762,74.0,0.005654096447372029
75.0,0.013720306329594123,75.0,0.00959340792693892,75.0,0.0056955376019256045,75.0,0.006105946996623373
76.0,0.013391377517357438,76.0,0.009357585839038946,76.0,0.005563168370694471,76.0,0.005963400975278962
77.0,0.013185782658028812,77.0,0.00920983550725069,77.0,0.0054826873351096735,77.0,0.005876137954812913
78.0,0.013046751437469336,78.0,0.009109658483095584,78.0,0.005430244289286648,78.0,0.0058187368111748015
79.0,0.012947782539525741,79.0,0.009038145280627399,79.0,0.00539469272960902,79.0,0.005779318731860667
80.0,0.013060672451481991,80.0,0.00911549335618445,80.0,0.003330593327206238,80.0,0.004308190390006292
81.0,0.01337560119128377,81.0,0.00933566149245057,81.0,0.003329292385805204,81.0,0.004323250487885756
82.0,0.013918955592199234,82.0,0.009716296166573607,82.0,0.003348075020036254,82.0,0.00437037312224248
83.0,0.014649412945087053,83.0,0.010228722074475416,83.0,0.003383070979943781,83.0,0.004441878152324015
84.0,0.015516937128619986,84.0,0.010838229968568161,84.0,0.0034279528076749453,84.0,0.004527427476570896
85.0,0.016466106688542176,85.0,0.011506347833749644,85.0,0.003475319126392772,85.0,0.004615814989713134
86.0,0.01744163726447149,86.0,0.01219464558454639,86.0,0.0035182806223430585,86.0,0.004696937467292298
87.0,0.01839199691185558,87.0,0.012867217045385066,87.0,0.00355120930119876,87.0,0.004762680269566097
88.0,0.01927050948242058,88.0,0.013491418806403007,88.0,0.00356974411982525,88.0,0.004806842873080122
89.0,0.02003551704424182,89.0,0.014037963571736936,89.0,0.0035705721628248874,89.0,0.004824782958255039
90.0,0.020649746235994804,90.0,0.01448046833945525,90.0,0.0035511059740290724,90.0,0.004812934275476477
91.0,0.021079279164969874,91.0,0.014794735818663907,91.0,0.0035091726864759807,91.0,0.0047683496989658755
92.0,0.021291642646566154,92.0,0.014957425065455615,92.0,0.0034426499629713826,92.0,0.00468817800765661
93.0,0.021253124585746293,93.0,0.014944182574202445,93.0,0.0033490998563838847,93.0,0.004569138832992224
94.0,0.02092448141600732,94.0,0.014726640723693996,94.0,0.003225338900677867,94.0,0.00440690413112937
95.0,0.02025346768475591,95.0,0.014267171510752064,95.0,0.0030669557845036466,95.0,0.004195379527614835
96.0,0.019161635279129816,96.0,0.013509586345799685,96.0,0.002868388179626997,96.0,0.003926637127112885
97.0,0.017521968524006316,97.0,0.012363348227871208,97.0,0.002628215542671166,97.0,0.003597403097387422
98.0,0.015137140902020852,98.0,0.01068819677473439,98.0,0.002403998257512992,98.0,0.0032779830365452685
99.0,0.011765262730055456,99.0,0.008312296754029155,99.0,0.01176421699742309,99.0,0.008318722442159641
100.0,0.007641556431515855,100.0,0.005401571693282494,100.0,0.007641188978526017,100.0,0.005403303097572946
101.0,0.007087752574030994,101.0,0.005010405997660049,101.0,0.007087390613300854,101.0,0.005011701789682413
102.0,0.006669410847504019,102.0,0.004714866460042779,102.0,0.0066690542554860175,102.0,0.0047158887818242335
103.0,0.006344869118169584,103.0,0.004485563086651836,103.0,0.006344516818072662,103.0,0.004486403271437592
104.0,0.00608652671881241,104.0,0.004303015378795685,104.0,0.006086177474490534,104.0,0.004303728061419308
105.0,0.005397312932607423,105.0,0.0038157674228862094,105.0,0.003955759016769254,105.0,0.00319544003468564
106.0,0.004552735911898245,106.0,0.003218617579057672,106.0,0.0033049603861109575,106.0,0.0026868908695285975
107.0,0.003686929885703026,107.0,0.0026064251673441952,107.0,0.002643426717107164,107.0,0.0021670140994879622
108.0,0.0029010112452367708,108.0,0.0020507041477228235,108.0,0.0020504504790746668,108.0,0.0016969529747517971
109.0,0.0023339216495371117,109.0,0.0016496874884810943,109.0,0.0016241140994134662,109.0,0.0013579968320245048
110.0,0.002179335470614247,110.0,0.0015402412666915073,110.0,0.00149165808984348,110.0,0.001260772437544358
111.0,0.002502373051565585,111.0,0.0017682853336789142,111.0,0.001683448354241081,111.0,0.0014387963175415074
112.0,0.003135613467111989,112.0,0.002215357410144655,112.0,0.002072219428782121,112.0,0.001791258296956986
113.0,0.0039047675154286116,113.0,0.0027581757521064985,113.0,0.002533930837237391,113.0,0.0022155834325356047
114.0,0.0047151368522603465,114.0,0.00332973945912231,114.0,0.003003635243972698,114.0,0.0026565962835934363
115.0,0.005518300369434897,115.0,0.003895772463763559,115.0,0.0034499749156878374,115.0,0.0030865013053649215
116.0,0.0062850968982197265,116.0,0.004435628340344758,116.0,0.0038558088493300734,116.0,0.0034890211961321324
117.0,0.006993399171785621,117.0,0.004933654436481885,117.0,0.00420964518867107,117.0,0.003852291431234186
118.0,0.0076227011945431255,118.0,0.005375374319870044,118.0,0.004501961019825794,118.0,0.004165765474181962
119.0,0.00815164559064851,119.0,0.005745749964988728,119.0,0.004723605224681875,119.0,0.004418845484585127
120.0,0.00855743784589681,120.0,0.0060287776454251915,120.0,0.004865444316129213,120.0,0.004600590138040956
121.0,0.008817718587444059,121.0,0.006208816081956906,121.0,0.00491942148074108,121.0,0.0047007490233248244
122.0,0.00891715873459161,122.0,0.006275234269231321,122.0,0.004882094954128381,122.0,0.004713246993099537
123.0,0.00886321531592457,123.0,0.006233487389800578,123.0,0.004762752560418045,123.0,0.00464431020590727
124.0,0.008716026692764998,124.0,0.006126108661297332,124.0,0.005033372777820786,124.0,0.004720817337558684
125.0,0.008618640765644264,125.0,0.006054358641231596,125.0,0.005354400162905233,125.0,0.004975775104033318
126.0,0.008608682459708243,126.0,0.006045144701625927,126.0,0.005348661324126678,126.0,0.004970570605857122
127.0,0.008626029097840526,127.0,0.0060558451819205,127.0,0.005360978772968342,127.0,0.004981577727095988
128.0,0.008648964718500232,128.0,0.006070905181359564,128.0,0.005377426468575765,128.0,0.004996085563729492
129.0,0.008670506678790268,129.0,0.006085272517020807,129.0,0.005393437018326483,129.0,0.005009967756265586
130.0,0.008855314646968346,130.0,0.006214622370328177,130.0,0.0036570049664175993,130.0,0.00420597825992482
131.0,0.009220331133227413,131.0,0.00647095016863294,131.0,0.0037233870441613286,131.0,0.0043144689682270525
132.0,0.009762176831074866,132.0,0.0068517969802468414,132.0,0.0038211109414096685,132.0,0.004472401863889959
133.0,0.010439648206586936,133.0,0.00732832014899894,133.0,0.003936403699244882,133.0,0.00466053536107237
134.0,0.011209728969058294,134.0,0.007870422858837598,134.0,0.004056178563502669,134.0,0.004860202606225645
135.0,0.012029360273883507,135.0,0.00844797528209079,135.0,0.0041690619517381735,135.0,0.005054748959520993
136.0,0.012857744868678581,136.0,0.00903241328513153,136.0,0.004266101893925929,136.0,0.005230609087876552
137.0,0.013657676620601451,137.0,0.009597656754434586,137.0,0.004340788295297952,137.0,0.00537751944637564
138.0,0.014395564125140026,138.0,0.010120114641978387,138.0,0.004388547955320123,138.0,0.005488003314549112
139.0,0.01504085760460046,139.0,0.010578273960969395,139.0,0.0044061366647462,139.0,0.0055566360153489515
140.0,0.015565214682432042,140.0,0.010952107810698861,140.0,0.0043910946329007924,140.0,0.005579324083070018
141.0,0.015941479153623435,141.0,0.011222353931567093,141.0,0.004341290636515603,141.0,0.005552661152732264
142.0,0.01614237871621694,142.0,0.011369596958230685,142.0,0.004254522187818676,142.0,0.005473339308058776
143.0,0.01613870618636981,143.0,0.01137298764236545,143.0,0.00412812444401476,143.0,0.005337561776229718
144.0,0.015896549063696735,144.0,0.01120829107267716,144.0,0.0039585581845505155,144.0,0.005140407835278754
145.0,0.015372743470852587,145.0,0.010844680916929349,145.0,0.0037410623713527596,145.0,0.004875211223605904
146.0,0.014507036990818413,146.0,0.010239207689186982,146.0,0.0034701435432989702,146.0,0.0045337541302327145
147.0,0.013209420983982539,147.0,0.009327851145597598,147.0,0.003146400068129032,147.0,0.0041133278212314925
148.0,0.011349814299820167,148.0,0.008018229494359506,148.0,0.0028393680829701044,148.0,0.003684426048554293
149.0,0.008782514416555698,149.0,0.006206880046505362,149.0,0.008781915324025355,149.0,0.006209934519219974


==> code/data/example1_error_est/FOMROMeffect_state_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4
0.0,0.08228252789579656,0.0,0.01725789867392669,0.0,0.00028106207448023345,0.0,9.011341652654131e-05
1.0,0.004757259122955301,1.0,0.0045400261972637366,1.0,0.003599901785982792,1.0,0.0013743789284778344
2.0,0.013724823144541105,2.0,0.010849100035902864,2.0,0.012159115948338595,2.0,0.004911416414004534
3.0,0.027313143225366286,3.0,0.016798437416172207,3.0,0.026169068700549945,3.0,0.01069694452347772
4.0,0.044807173049976015,4.0,0.022018978306964213,4.0,0.04541707747699141,4.0,0.018379955994823307
5.0,0.05591799951865422,5.0,0.020792779476963046,5.0,0.00012586500306925578,5.0,0.00012650510537126565
6.0,0.0001227234526856652,6.0,0.00012270149273198059,6.0,8.593285870198619e-05,6.0,8.658005641190806e-05
7.0,6.316525006095066e-05,7.0,6.315431127749423e-05,7.0,5.097132843462576e-05,7.0,5.14455592784008e-05
8.0,3.19529654595633e-05,8.0,3.194744126045755e-05,8.0,2.731143349023401e-05,8.0,2.7600519221272134e-05
9.0,6.358424044756143e-05,9.0,6.357317301477465e-05,9.0,5.607599101670986e-05,9.0,5.6722205162401435e-05
10.0,0.0001185812976955704,10.0,0.00011856044004301742,10.0,0.00010666053043557,10.0,0.0001079638772190955
11.0,0.00018023256246431108,11.0,0.0001802004611834175,11.0,0.00016432979540692506,11.0,0.00016642272803723786
12.0,0.00024641882094430324,12.0,0.00024637432218372756,12.0,0.00022692056127107698,12.0,0.00022989711796396443
13.0,0.0003163915700710328,13.0,0.00031633359698906877,13.0,0.00029358294756482887,13.0,0.0002975149409856283
14.0,0.0003896802076949726,14.0,0.0003896077243885369,14.0,0.00036377640947334527,14.0,0.0003687187619990351
15.0,0.0004659208398272975,15.0,0.00046583284469838595,15.0,0.0004370915983834541,15.0,0.0004430855024275768
16.0,0.0005447997089297266,16.0,0.0005446952385784606,16.0,0.0005131853892237258,16.0,0.0005202605016462519
17.0,0.0006260074182857325,17.0,0.0006258855609028725,17.0,0.0005917306039395019,17.0,0.000599906411844824
18.0,0.0007091770393019676,18.0,0.0007090369616363527,18.0,0.0006723528067335296,18.0,0.0006816389833895613
19.0,0.0007937863946713364,19.0,0.0007936273909798696,19.0,0.0007545340157488935,19.0,0.0007649293388039608
20.0,0.0008789958111605015,20.0,0.0008788173891305807,20.0,0.0008374549728192369,20.0,0.0008489440212869654
21.0,0.0009633708866717137,21.0,0.0009631729169210898,21.0,0.000919726872642683,21.0,0.0009322730989036448
22.0,0.0010443946243363068,22.0,0.0010441776025689484,22.0,0.0009989199430432629,22.0,0.0010124525359670195
23.0,0.0011175325998445279,23.0,0.0011172981303619288,23.0,0.0010706610756125324,23.0,0.001085049946390944
24.0,0.001177909226428965,24.0,0.0011776602547473648,24.0,0.0011413274597330135,24.0,0.0011510154505835148
25.0,0.001238243616383702,25.0,0.0012379809391644958,25.0,0.0012097986212497663,25.0,0.0012195796230625086
26.0,0.0012993516596048755,26.0,0.0012990748206668052,26.0,0.0012708418594089602,26.0,0.0012806508797415107
27.0,0.0013545522920382215,27.0,0.0013542630318396439,27.0,0.0013261101208344886,27.0,0.0013359004887413019
28.0,0.0014049818526969918,28.0,0.0014046814637590065,28.0,0.0013767000447121906,28.0,0.0013864389017021585
29.0,0.0014514504189925776,29.0,0.0014511399186380566,29.0,0.0014233947295858467,29.0,0.001433058619145809
30.0,0.0014941954547104967,30.0,0.001493557314973793,30.0,0.0013486949980811077,30.0,0.001415480071850265
31.0,0.001410620955195228,31.0,0.0014100472938175347,31.0,0.0012889900787643818,31.0,0.0013453267396991316
32.0,0.0013437794180081784,32.0,0.0013432539015850536,32.0,0.0012370252166737333,32.0,0.001286734075402609
33.0,0.0012857540194155049,33.0,0.0012852676106808612,33.0,0.0011892200054366697,33.0,0.0012343192496300556
34.0,0.0012325979758867514,34.0,0.0012321450797179194,34.0,0.0011437910698002735,34.0,0.001185374019946954
35.0,0.0011823040308553197,35.0,0.0011818807989245695,35.0,0.0010998692662005291,35.0,0.0011385342487292374
36.0,0.001133851888377322,36.0,0.0011334554225088385,36.0,0.0010570401190360614,36.0,0.0010931191673641232
37.0,0.0010867141165447074,37.0,0.0010863420869008274,37.0,0.001015092630325948,37.0,0.0010487777169962066
38.0,0.001040587261407705,38.0,0.0010402377255906497,38.0,0.0009738817253284422,38.0,0.0010052943383232155
39.0,0.0009952454099042265,39.0,0.0009949167298143118,39.0,0.0009332562101070698,39.0,0.0009624843923502025
40.0,0.0009504642090604184,40.0,0.0009501550137925727,40.0,0.0008930252475817069,40.0,0.0009201419148275858
41.0,0.0009059863397221752,41.0,0.0009056955084975882,41.0,0.0008529475759932309,41.0,0.0008780183054791408
42.0,0.0008615116671545155,42.0,0.0008612383193975277,42.0,0.0008127345456349945,42.0,0.0008358196179606833
43.0,0.0008167033504845196,43.0,0.0008164468364123792,43.0,0.0007720634026792894,43.0,0.0007932166123303362
44.0,0.0007712101937117971,44.0,0.0007709700801652045,44.0,0.0007306052052822018,44.0,0.0007498701187433234
45.0,0.0007247259130714587,45.0,0.0007245019534982804,45.0,0.0006880937180988822,45.0,0.0007054954618922833
46.0,0.0006771638267927642,46.0,0.0006769558806469573,46.0,0.0006445316136935436,46.0,0.0006600539823583058
47.0,0.000629160326769506,47.0,0.000628968129392189,47.0,0.0006008446050557207,47.0,0.0006143365913451327
48.0,0.0005832078292388151,48.0,0.0005830304234378908,48.0,0.00056102839577291,48.0,0.0005716297027508377
49.0,0.0003856199595282192,49.0,0.00038556147090673275,49.0,0.00038561995206268663,49.0,0.0003855617034456896
50.0,0.0003758320909458052,50.0,0.0003757752387807229,50.0,0.000375832086722027,50.0,0.0003757753425247644
51.0,0.00036705381645486725,51.0,0.0003669983059426313,51.0,0.00036705381181833456,51.0,0.00036699839329878563
52.0,0.0003589846667914727,52.0,0.00035893038576755595,52.0,0.0003589846618243063,52.0,0.00035893046186249
53.0,0.0003514247856823055,53.0,0.0003513716541308295,53.0,0.0003514247804353548,53.0,0.00035137172210647353
54.0,0.00034423651558157644,54.0,0.00034418447539016943,54.0,0.00034423651008817763,54.0,0.0003441845372607301
55.0,0.00033768351782574927,55.0,0.0003376324672626749,55.0,0.0003375403241989695,55.0,0.0003374908465941486
56.0,0.00033172268189854897,56.0,0.00033167252553564726,56.0,0.00033157636377956104,56.0,0.0003315306654545244
57.0,0.0003265422656511389,57.0,0.0003264928789398651,57.0,0.00032639082884761963,57.0,0.0003263496715015045
58.0,0.0003221822079341626,58.0,0.00032213345952439315,58.0,0.00032202418061720806,58.0,0.0003219880245338675
59.0,0.00031868986516026335,59.0,0.00031864161568542966,59.0,0.00031852400986063975,59.0,0.0003184931731965334
60.0,0.0003161233781573718,60.0,0.00031607547851969633,60.0,0.00031594853616324453,60.0,0.0003159232746242667
61.0,0.0003145521177789249,61.0,0.00031450440734629006,61.0,0.0003143671171586522,61.0,0.0003143476681054506
62.0,0.00031405618877508953,62.0,0.00031400849361522574,62.0,0.00031385978083089624,62.0,0.00031384639223496267
63.0,0.0003147255772766929,63.0,0.0003146777084725578,63.0,0.000314516385730677,63.0,0.00031450933871166693
64.0,0.000316658968333466,64.0,0.0003166107204240745,64.0,0.00031643544424835555,64.0,0.00031643507304996967
65.0,0.00031996190581064216,65.0,0.0003199130554556402,65.0,0.00031972228537344854,65.0,0.0003197289965318773
66.0,0.0003247435595233068,66.0,0.00032469386460743987,66.0,0.0003244858243538846,66.0,0.0003245001157473821
67.0,0.00033111073013180714,67.0,0.00033105992974434963,67.0,0.00033083257227495315,67.0,0.00033085505195095825
68.0,0.00033915664279794233,68.0,0.0003391044589147301,68.0,0.0003388554402108245,68.0,0.0003388868438995467
69.0,0.0003489402151263225,69.0,0.0003488863575169715,69.0,0.0003486130298090481,69.0,0.00034865423434726506
70.0,0.00036044817020303843,70.0,0.00036039234732134493,70.0,0.0003600917927226824,70.0,0.0003601438194283417
71.0,0.00037352640516781613,71.0,0.0003734683459972319,71.0,0.0003731374909965693,71.0,0.0003732014868522592
72.0,0.0003877565077133927,72.0,0.0003876960035068035,72.0,0.0003873318918068528,72.0,0.0003874090640393865
73.0,0.0004022375396429099,73.0,0.0004021745212782456,73.0,0.0004017748947633179,73.0,0.0004018663484332454
74.0,0.0004139987255361248,74.0,0.00041393359499660934,74.0,0.00041361727630371685,74.0,0.0004136644057026621
75.0,0.0004249904500067199,75.0,0.00042492336068740254,75.0,0.00042468247612591686,75.0,0.000424730771156116
76.0,0.0004351779156265142,76.0,0.00043510905151999594,76.0,0.000434863134591108,76.0,0.0004349124417835875
77.0,0.0004447020123886343,77.0,0.00044463151975880925,77.0,0.0004443810429147858,77.0,0.00044443122451151524
78.0,0.0004537029508993278,78.0,0.0004536309373069608,78.0,0.00045337626812523937,78.0,0.0004534272230576597
79.0,0.0004622775515418808,79.0,0.0004622041009211364,79.0,0.00046194553673465884,79.0,0.00046199718609316856
80.0,0.0004703963332060825,80.0,0.0004702468397027615,80.0,0.000468367225726385,80.0,0.00046923717743715135
81.0,0.0004764265780768334,81.0,0.00047627519081858344,81.0,0.00047426310910303693,81.0,0.00047519808210303084
82.0,0.00048193391268780205,82.0,0.0004817808596963213,82.0,0.0004795814900155377,82.0,0.0004806087435933837
83.0,0.00048684957112746,83.0,0.0004866951035053655,83.0,0.0004842606413535711,83.0,0.0004854039179554174
84.0,0.0004910948733610578,84.0,0.0004909392676302056,84.0,0.0004882296687110423,84.0,0.0004895088234633236
85.0,0.000494580944694225,85.0,0.0004944245046466704,85.0,0.00049140812508422,85.0,0.0004928388131209464
86.0,0.0004972074837583416,86.0,0.0004970505422705088,86.0,0.0004937047109678598,86.0,0.0004952981136434252
87.0,0.0004988608663333192,87.0,0.000498703787481931,87.0,0.0004950153103685092,87.0,0.0004967778995144091
88.0,0.000499411867862281,88.0,0.0004992550495711835,88.0,0.0004952206413754234,88.0,0.0004971539826687531
89.0,0.0004987134037994778,89.0,0.0004985572811099974,89.0,0.0004941839260712954,89.0,0.0004962845196302677
90.0,0.0004965988511182895,90.0,0.0004964438999939078,90.0,0.0004917491528281583,90.0,0.0004940083042265972
91.0,0.0004928817422587363,91.0,0.0004927284835876809,91.0,0.0004877407381363313,91.0,0.0004901444451262558
92.0,0.0004873579300295392,92.0,0.00048720693315369023,92.0,0.0004819657223658291,92.0,0.0004844945448951313
93.0,0.000479812018597379,93.0,0.0004796639031555312,93.0,0.0004742203934300264,93.0,0.0004768492258847503
94.0,0.00047003212309056866,94.0,0.0004698875567422305,94.0,0.0004643057009764879,94.0,0.00046700321777567424
95.0,0.00045784514377008803,95.0,0.00045770482969050534,95.0,0.00045206467590873866,95.0,0.00045479171459908484
96.0,0.00044321090393814843,96.0,0.00044307554041159484,96.0,0.0004374845333823904,96.0,0.0004401885474307304
97.0,0.00042647810518224284,97.0,0.000426348268657033,97.0,0.00042099039344402366,97.0,0.0004235813085626196
98.0,0.0004089494845525112,98.0,0.00040882534340829825,98.0,0.000404258950450857,98.0,0.0004064625813355082
99.0,0.0002786626792373971,99.0,0.00027862046495333146,99.0,0.00027866267175563495,99.0,0.00027862059508599517
100.0,0.00027215292134654914,100.0,0.0002721117781954225,100.0,0.00027215291739387707,100.0,0.0002721118308741876
101.0,0.00026624979846578945,101.0,0.0002662095576131242,101.0,0.0002662497943590286,101.0,0.0002662095991928485
102.0,0.0002607722578927899,102.0,0.0002607328514365558,102.0,0.00026077225368162176,102.0,0.0002607328855794189
103.0,0.00025560357572553997,103.0,0.0002555649548394214,103.0,0.0002556035714389277,103.0,0.00025556498374877445
104.0,0.0002506657446234701,104.0,0.00025062787306482607,104.0,0.0002506657402792451,104.0,0.0002506278981332473
105.0,0.0002460768497357024,105.0,0.0002460396720078597,105.0,0.0002460448387332024,105.0,0.0002460080257985879
106.0,0.00024185169068485118,106.0,0.0002418151490174815,106.0,0.00024181891547852454,106.0,0.00024178338730033931
107.0,0.00023804607255687092,107.0,0.00023801010054782824,107.0,0.00023801209914370294,107.0,0.00023797799514376497
108.0,0.00023468133699935622,108.0,0.00023464586476515265,108.0,0.0002346458472250659,108.0,0.00023461323717867034
109.0,0.00023178224717485858,109.0,0.00023174720080387223,109.0,0.00023174497832858913,109.0,0.00023171389658520328
110.0,0.00022937895921430876,110.0,0.00022934425993194048,110.0,0.00022933967153697084,110.0,0.00022931013357195378
111.0,0.0002275078792070454,111.0,0.00022747344240854787,111.0,0.00022746633701707994,111.0,0.00022743834805185136
112.0,0.00022621224485027696,112.0,0.00022617797903552394,112.0,0.00022616820366304734,112.0,0.00022614176387164355
113.0,0.0002255426507251164,113.0,0.00022550845633882252,113.0,0.00022549584687213514,113.0,0.0002254709551264392
114.0,0.00022555743131582562,114.0,0.00022552319951092814,114.0,0.00022550757242992996,114.0,0.00022548422949263868
115.0,0.00022632263916155736,115.0,0.00022628825054413803,115.0,0.00022626939477840094,115.0,0.00022624760643057617
116.0,0.0002279110654331618,116.0,0.00022787638893255623,116.0,0.0002278540574904816,116.0,0.0002278338379150537
117.0,0.00023039930552023409,117.0,0.00023036419768230867,117.0,0.0002303380990861646,117.0,0.00023031947476223545
118.0,0.00023386111775923005,118.0,0.00023382542303318862,118.0,0.000233795213148062,118.0,0.00023377822746876485
119.0,0.00023835401599776502,119.0,0.00023831756906484618,119.0,0.00023828284488767323,119.0,0.00023826756363472723
120.0,0.0002438937632820455,120.0,0.00024385639531155715,120.0,0.00024381669413183485,120.0,0.00024380321172940661
121.0,0.0002504074479586672,121.0,0.00025036900014653026,121.0,0.000250323811018464,121.0,0.000250312256964655
122.0,0.0002576492326927384,122.0,0.000257609582965153,122.0,0.00025755838423029484,122.0,0.00025754892780930255
123.0,0.00026505693508107085,123.0,0.0002650160474131822,123.0,0.0002649583970113744,123.0,0.00026495124471918456
124.0,0.0002707272873756447,124.0,0.00027068542110601936,124.0,0.00027064561374100124,124.0,0.00027062885963137284
125.0,0.00027586072895502086,125.0,0.0002758179770920029,125.0,0.00027579447641071887,125.0,0.0002757774389107106
126.0,0.0002804238519045572,126.0,0.0002803803300054752,126.0,0.0002803565219798686,126.0,0.00028033921215955425
127.0,0.0002845769344272219,127.0,0.0002845327254231669,127.0,0.0002845086713276991,127.0,0.00028449109252814584
128.0,0.00028842758992160615,128.0,0.0002883827524308645,128.0,0.00028835849510417376,128.0,0.00028834065247437894
129.0,0.00029204755328319165,129.0,0.0002920021309134635,129.0,0.0002919777019204479,129.0,0.00029195960056804484
130.0,0.00029542448308874747,130.0,0.0002953326161885794,130.0,0.0002949916150977414,130.0,0.00029511875843642475
131.0,0.00029825155483357787,131.0,0.00029815881740334827,131.0,0.0002977904534914094,131.0,0.0002979308452138186
132.0,0.0003008669988010342,132.0,0.0003007734781373535,132.0,0.0003003661572201639,132.0,0.0003005256044123829
133.0,0.00030325157358202854,133.0,0.00030315736259209553,133.0,0.00030270062011355093,133.0,0.00030288436597035256
134.0,0.0003053763657298959,134.0,0.00030528156596032734,134.0,0.00030476616245898516,134.0,0.0003049788397008575
135.0,0.00030720237319437646,135.0,0.00030710709780540184,135.0,0.0003065251050874757,135.0,0.0003067706944835951
136.0,0.0003086794243187858,136.0,0.0003085838012516726,136.0,0.0003079286962855849,136.0,0.000308210481831114
137.0,0.0003097446276758286,137.0,0.00030964880318537697,137.0,0.00030891557794251675,137.0,0.00030923609461333323
138.0,0.0003103205655473825,138.0,0.0003102247081935158,138.0,0.00030941000117148054,138.0,0.0003097709724014873
139.0,0.000310313523176198,139.0,0.00031021782827220847,139.0,0.0003093200827933111,139.0,0.000309722345106362
140.0,0.00030961218333833563,140.0,0.0003095168777192066,140.0,0.00030853653219732846,140.0,0.0003089799443206945
141.0,0.00030808741602325807,141.0,0.0003079927628064595,141.0,0.0003069324796063937,141.0,0.0003074158125966307
142.0,0.00030559408715736744,142.0,0.0003055003898927347,142.0,0.0003043653355312319,142.0,0.00030488613727319393
143.0,0.0003019763565625798,143.0,0.00030188396173172683,143.0,0.0003006821730216784,143.0,0.00030123658940378725
144.0,0.00029707939235453195,144.0,0.00029698868830840597,144.0,0.0002957316334271243,144.0,0.0002963141311530994
145.0,0.0002907750886490491,145.0,0.00029068649679650564,145.0,0.00028939020946018844,145.0,0.0002899930107327703
146.0,0.000283023587676195,146.0,0.0002829375351757882,146.0,0.0002816258521342411,146.0,0.00028223731634843255
147.0,0.0002740256221937707,147.0,0.0002739424688503467,147.0,0.000272660255279905,147.0,0.0002732582787957073
148.0,0.0002645337834390838,148.0,0.0002644536550942457,148.0,0.0002633454560614565,148.0,0.00026385830126083795
149.0,0.00018136457480735064,149.0,0.0001813371350815109,149.0,0.00018136457107049606,149.0,0.0001813371889857898


==> code/data/example1_error_est/FOMROMstate_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5
0.0,5.057932894115963e-06,0.0,2.411530582711843e-05,0.0,0.0014807387486369414,0.0,0.004618396688273221,0.0,4.161795044551637e-07
1.0,0.001483153979234672,1.0,0.001554120503250418,1.0,0.001959983415640698,1.0,0.005133771809406341,1.0,7.055747798461601e-06
2.0,0.001977363720749632,2.0,0.0025014948032472404,2.0,0.002231985242597238,2.0,0.005525690569086291,2.0,2.7138967359720465e-05
3.0,0.002285862105962301,3.0,0.003716659921801961,3.0,0.002385796751424848,3.0,0.005836627361818604,3.0,6.243407909358573e-05
4.0,0.002498327743702626,4.0,0.005083932686932803,4.0,0.0024647777832986,4.0,0.0060904935560873105,4.0,0.00011194300354763968
5.0,0.0025071071548462796,5.0,0.00674236057922089,5.0,1.113831591461286,5.0,1.1081957227455272,5.0,0.0001401924166779088
6.0,1.1140001631300047,6.0,1.1141995363523045,6.0,1.5909391166169657,6.0,1.5790466301071278,6.0,0.00013671394631170844
7.0,1.5911804487346084,7.0,1.5914560526960282,7.0,1.971840130973333,7.0,1.953663491002513,7.0,0.00010050731093641723
8.0,1.9721400972267866,8.0,1.972481110282345,8.0,2.3073019741215854,8.0,2.283135469405958,8.0,6.301572440810732e-05
9.0,2.307654029424174,9.0,2.308055768155382,9.0,2.6166354979436224,9.0,2.5868251817182806,9.0,0.0001467304286766907
10.0,2.6170359275987836,10.0,2.6174963275945724,10.0,2.9095253430982635,10.0,2.8744013683468053,10.0,0.0003103315164105946
11.0,2.909971808013865,11.0,2.9104901963786225,11.0,3.191579922305077,11.0,3.151442605482889,11.0,0.0005244716756572431
12.0,3.1920708453313162,12.0,3.1926473794239443,12.0,3.4663510863503473,12.0,3.4214710521100264,12.0,0.0007865863340772283
13.0,3.466885346070021,13.0,3.467520707063102,13.0,3.736229597112872,13.0,3.6868511351580704,13.0,0.00109689329789935
14.0,3.7368063583787063,14.0,3.7375015604073374,14.0,4.002896944189023,14.0,3.949241611558457,14.0,0.0014561594778489085
15.0,4.003515557591249,15.0,4.0042718157031425,15.0,4.267575349774046,15.0,4.209845099049379,15.0,0.0018653213308545658
16.0,4.268235289005673,16.0,4.269053919330205,16.0,4.5311760465575865,16.0,4.469555800864881,16.0,0.002325333343093878
17.0,4.531876868101445,17.0,4.532759206166241,17.0,4.794392109012953,17.0,4.729051869048622,17.0,0.0028369885381890167
18.0,4.795133425990836,18.0,4.7960807547380915,18.0,5.057759099159713,18.0,4.988855697765478,18.0,0.0034005985261020815
19.0,5.058540565317265,19.0,5.059554046747546,19.0,5.321696032029135,19.0,5.24937464670966,19.0,0.004015400677641895
20.0,5.322517334693694,20.0,5.323597939559836,20.0,5.586533716881699,20.0,5.51092925412507,20.0,0.004678470442024914
21.0,5.587394580417523,21.0,5.58854300879657,21.0,5.852534520009362,21.0,5.773773025792187,21.0,0.005382733271121556
22.0,5.85343472469334,22.0,5.8546513019747755,22.0,6.119905606998607,22.0,6.0381060278882375,22.0,0.006113295760373194
23.0,6.120845033691181,23.0,6.12212951750899,23.0,6.388804094547868,23.0,6.304082025438698,23.0,0.0068402438637463715
24.0,6.389782820729799,24.0,6.3911336984277805,24.0,6.594587797945029,24.0,6.53908176089146,24.0,0.007526584139414927
25.0,6.595596694437459,25.0,6.59699616105596,25.0,6.750673508531417,25.0,6.696533255139538,25.0,0.00816695550312863
26.0,6.751705294747289,26.0,6.753144114816945,26.0,6.90317163771499,26.0,6.850297468786843,26.0,0.008772839479892915
27.0,6.9042258784208625,27.0,6.905700568124165,27.0,7.052306472466641,27.0,7.000622476885425,27.0,0.009352134988364583
28.0,7.0533827320760105,28.0,7.054891086961268,28.0,7.198281700328452,28.0,7.147718321035693,28.0,0.009909874738693123
29.0,7.199379555290882,29.0,7.200920006267068,29.0,7.341282256295809,29.0,7.291776018375381,29.0,0.010449542472013547
30.0,7.343520104511356,30.0,7.346657708899878,30.0,8.13575669617494,30.0,7.7518960386301705,30.0,0.01097265436173602
31.0,8.138232056239932,31.0,8.14154300150669,31.0,8.906166824633917,31.0,8.53321378220801,31.0,0.011479960676773598
32.0,8.908872871038584,32.0,8.91235825753159,32.0,9.677700858793882,32.0,9.303833815085119,32.0,0.011971560001753078
33.0,9.680638217223924,33.0,9.684301848787229,33.0,10.46645653571277,33.0,10.084035797086969,33.0,0.012446919498303007
34.0,10.46963061479188,34.0,10.473478908042877,34.0,11.282519897910948,34.0,10.886728818851568,34.0,0.012904845504074437
35.0,11.285939109474313,35.0,11.289980608248115,35.0,12.131815763171252,35.0,11.719815469769381,35.0,0.013343411301119178
36.0,12.135490282870446,36.0,12.139735097089801,36.0,13.017338061080606,36.0,12.58769307540083,36.0,0.013759848573617296
37.0,13.021278951831892,37.0,13.025738230202604,37.0,13.940016142052443,37.0,13.492284802684619,37.0,0.014150407652422188
38.0,13.944234735023466,38.0,13.948920211584655,38.0,14.89933803866244,38.0,14.43377574327793,38.0,0.014510193035344265
39.0,14.903845500620456,39.0,14.90876912601786,39.0,15.893796005614066,39.0,15.41114218818132,39.0,0.014832983824414267
40.0,15.898603039908556,40.0,15.903776693421866,40.0,16.92119366659863,40.0,16.422524525821352,40.0,0.01511105316349225
41.0,16.926310306179662,41.0,16.93174557609974,41.0,17.978837563891666,41.0,17.465474038071473,41.0,0.015335005919297443
42.0,17.984273021174005,42.0,17.989981035530395,42.0,19.06361814721226,42.0,18.53708707009843,42.0,0.015493661033033592
43.0,19.06938068677589,43.0,19.075371970316965,43.0,20.17195355265922,43.0,19.634015294763937,43.0,0.015574027098554658
44.0,20.178050344400948,44.0,20.184334665097907,44.0,21.29948979602615,44.0,20.7522845968456,44.0,0.015561518114831849
45.0,21.305926673760755,45.0,21.3125128067877,45.0,22.44019492742393,45.0,21.8866853105745,45.0,0.01544095716247481
46.0,22.4469758678249,46.0,22.453871091354493,46.0,23.583451541615826,46.0,23.028843829215425,46.0,0.015200280078581138
47.0,23.59057725856911,47.0,23.59778596576207,47.0,24.702319321492762,47.0,24.159809957249117,47.0,0.014842255296682618
48.0,24.709782327300484,48.0,24.71730107511915,48.0,25.686647272488027,48.0,25.2102688903659,48.0,0.01441093851206855
49.0,36.331892186947144,49.0,36.33740363570527,49.0,36.33189289032601,49.0,36.337381719986304,49.0,0.014010302794714182
50.0,36.337380591758155,50.0,36.34287818326196,50.0,36.33738100013477,50.0,36.3428681497216,50.0,0.013656753727293988
51.0,36.34286949710864,51.0,36.34836655600303,51.0,36.342869956182746,51.0,36.34835790404821,51.0,0.013339788949834907
52.0,36.34835925934977,52.0,36.35385621986503,52.0,36.348359762291444,52.0,36.35384851267774,52.0,0.013048503637134418
53.0,36.35384987845342,53.0,36.35934701068779,53.0,36.35385042123488,53.0,36.359339976683984,53.0,0.012775643902262199
54.0,36.35934135489825,54.0,36.36483883435719,54.0,36.359341935128285,54.0,36.36483229741923,54.0,0.012516212976851288
55.0,36.36483363464581,55.0,36.37033205500866,55.0,36.38026056897654,55.0,36.38559407112594,55.0,0.012279804946895326
56.0,36.38575536563392,56.0,36.39125771210541,56.0,36.40181168286464,56.0,36.406829323751424,56.0,0.012069980352792602
57.0,36.40730969779126,57.0,36.41281682339271,57.0,36.42420173677666,57.0,36.42879534789001,57.0,0.01188852539497944
58.0,36.42970313256433,58.0,36.43521603426261,58.0,36.44758032499272,58.0,36.451673029228225,58.0,0.011737002189635654
59.0,36.45308529053374,59.0,36.45860510381222,59.0,36.4720663946135,59.0,36.47559763784044,59.0,0.011617228835915778
60.0,36.4775751366779,60.0,36.48310312841111,60.0,36.49776137351025,60.0,36.500679770778184,60.0,0.011531414279195972
61.0,36.503274111519616,61.0,36.50881167143855,61.0,36.52475577414913,61.0,36.52701560296386,61.0,0.011482182177643099
62.0,36.530272736600395,62.0,36.535821367396906,62.0,36.553132740357555,62.0,36.55469208638311,62.0,0.01147255823057128
63.0,36.55865416217606,63.0,36.56421546826294,63.0,36.58297010160376,63.0,36.58378979391181,63.0,0.011505943535649833
64.0,36.58849622204134,64.0,36.59407189695257,64.0,36.61434165210379,64.0,36.614384603045956,64.0,0.011586075466544532
65.0,36.619872712949736,65.0,36.6254645253239,65.0,36.64731800003444,65.0,36.64654876746638,65.0,0.011716964263778528
66.0,36.652854243991605,66.0,36.65846402202095,66.0,36.68196716322989,66.0,36.68035164322989,66.0,0.011902778353882777
67.0,36.68750883237714,67.0,36.69313844652275,67.0,36.71835500559386,67.0,36.71586020698311,67.0,0.012147627836205517
68.0,36.72390233994296,68.0,36.729553683593636,68.0,36.75654556499188,68.0,36.75313943950721,68.0,0.012455155428054553
69.0,36.762098801290186,69.0,36.76777376883622,69.0,36.79660129526341,69.0,36.79225261162512,69.0,0.01282777466421732
70.0,36.80216066645105,70.0,36.807861127840475,70.0,36.838583216353676,70.0,36.83326148091769,70.0,0.013265271471740515
71.0,36.84414895254609,71.0,36.84987672238788,71.0,36.88255091429189,71.0,36.87622636712651,71.0,0.0137622625097121
72.0,36.88812324694694,72.0,36.89388004250179,72.0,36.92856216825546,72.0,36.92120596559704,72.0,0.014303609846337361
73.0,36.93414134038462,73.0,36.93992870150375,73.0,36.97667110418015,73.0,36.968256236183954,73.0,0.014856298141579797
74.0,36.982257391264504,74.0,36.988076378670954,74.0,37.016363446554735,74.0,37.01214611739534,74.0,0.015310607427432435
75.0,37.02195560921012,75.0,37.02780084633147,75.0,37.04880342136356,75.0,37.04459069838329,75.0,0.015733977574487017
76.0,37.05440040863045,76.0,37.06026495722533,76.0,37.08122269269909,76.0,37.077018694815784,76.0,0.016125256734618055
77.0,37.08682452923365,77.0,37.0927043368423,77.0,37.11361176227532,77.0,37.109421191955526,77.0,0.01649258550125437
78.0,37.1192184586336,78.0,37.12511110846681,78.0,37.145964916511076,78.0,37.14179055282985,78.0,0.01684109894975886
79.0,37.15157647640924,79.0,37.15748037546246,79.0,37.17827848459184,79.0,37.17412210812024,79.0,0.017174339809435397
80.0,37.18951052573143,80.0,37.20133323190591,80.0,37.350626653908456,80.0,37.281379707762305,80.0,0.017493809385033074
81.0,37.36191080978108,81.0,37.373786543284545,81.0,37.53234644621839,81.0,37.458499913845344,81.0,0.017800207317515852
82.0,37.54368560431482,82.0,37.55561254843745,82.0,37.72784328982743,82.0,37.64720376231048,82.0,0.018093575300008147
83.0,37.7392416649553,83.0,37.7512193710749,83.0,37.94100129199684,83.0,37.85163848007215,83.0,0.01837333361925906
84.0,37.952464265662854,84.0,37.9644934947938,84.0,38.17519054401585,84.0,38.075433452696984,84.0,0.018638260632285773
85.0,38.186724505941704,85.0,38.19880710488557,85.0,38.433280438108156,85.0,38.321710421561065,85.0,0.01888642628092676
86.0,38.44489263194386,86.0,38.4570314350154,86.0,38.71765430679232,86.0,38.59309737377627,86.0,0.019115088328888412
87.0,38.72935268064698,87.0,38.74155142945697,87.0,39.03022396703894,87.0,38.89174307005542,87.0,0.01932055843079621
88.0,39.04201702897709,88.0,39.054280304825255,88.0,39.3724433525199,88.0,39.219331091115315,88.0,0.01949804664955243
89.0,39.38434003086271,89.0,39.39667319562031,89.0,39.74531998508166,89.0,39.57709236592853,89.0,0.019641498273187574
90.0,39.75732949289243,90.0,39.769738635007805,90.0,40.14942178578803,90.0,39.965814300655005,90.0,0.019743444149701667
91.0,40.16155348806206,91.0,40.17404537054932,91.0,40.58487410883539,91.0,40.385842687484725,91.0,0.019794896455013457
92.0,40.597137389249696,92.0,40.60971939598451,92.0,41.05133607018586,92.0,40.837068346005985,92.0,0.019785336843149544
93.0,41.0637401908395,93.0,41.07642026532974,93.0,41.547930761928065,93.0,41.318880271994004,93.0,0.019702876072125022
94.0,41.5604847017079,94.0,41.573271266115235,94.0,42.07306268248059,94.0,41.83003910350018,94.0,0.019534762861016863
95.0,42.085774919436176,95.0,42.09867674259443,95.0,42.623917982379,95.0,42.36833488853448,95.0,0.01926876766866482
96.0,42.6367961238419,96.0,42.64982204506271,96.0,43.194882353834444,96.0,42.92954249121673,96.0,0.01889709295107451
97.0,43.20793228900582,97.0,43.22109047024478,97.0,43.77115815092346,97.0,43.50342359059426,97.0,0.01842723709145785
98.0,43.78438129071353,98.0,43.7976765603922,98.0,44.29240253139324,98.0,44.05227192489834,98.0,0.017905600160287916
99.0,62.64837788754809,99.0,62.65786985512785,99.0,62.64837956958271,99.0,62.65784059011424,99.0,0.017457764832021053
100.0,62.65784204446116,100.0,62.6673158756992,100.0,62.65784295448596,100.0,62.66730374378711,100.0,0.01705251475767074
101.0,62.667306803108886,101.0,62.67677973820033,101.0,62.66730776971861,101.0,62.67676994860886,101.0,0.016685157806721536
102.0,62.676773010289416,102.0,62.68624580782497,102.0,62.676774022446295,102.0,62.686237599087114,102.0,0.016344363615327047
103.0,62.68624066633037,103.0,62.69571378897935,103.0,62.68624171761304,103.0,62.69570669687895,103.0,0.016022827263105797
104.0,62.695709772209504,104.0,62.70518351597284,104.0,62.695710858773104,104.0,62.70517724404556,104.0,0.015715666774747866
105.0,62.705180291631734,105.0,62.714655333230446,105.0,62.713338380593946,105.0,62.72272287940355,105.0,0.01543029322827399
106.0,62.72281042473232,106.0,62.73228872286354,106.0,62.731311633370154,106.0,62.74052950909929,106.0,0.015169617745726921
107.0,62.7407863557598,107.0,62.75026877742568,107.0,62.749741861236274,107.0,62.75873436153551,107.0,0.014935197781118334
108.0,62.75921935114457,108.0,62.768706881340286,108.0,62.76871157338396,108.0,62.77743610496288,108.0,0.014728417506362479
109.0,62.77819193447723,109.0,62.78768567505643,109.0,62.78828782005436,109.0,62.79671014378384,109.0,0.014550870400147714
110.0,62.79777116619067,110.0,62.80727233092198,110.0,62.80852891496821,110.0,62.816619425845175,110.0,0.014404487391079144
111.0,62.818015367667535,111.0,62.82752527490913,111.0,62.82948782535898,111.0,62.83721973321505,111.0,0.014291593452293628
112.0,62.838977512094324,112.0,62.84849757577108,112.0,62.85121399418643,112.0,62.85856236256842,112.0,0.014214946167106928
113.0,62.8607070471047,113.0,62.87023876637755,113.0,62.87375439734082,113.0,62.8806955907399,113.0,0.014177770493858998
114.0,62.88325095220693,114.0,62.89279590005524,114.0,62.897154205211656,114.0,62.90366554451781,114.0,0.014183784557568241
115.0,62.90665440044975,115.0,62.91621421129325,115.0,62.92145722437239,115.0,62.927516756304136,115.0,0.014237200044733785
116.0,62.93096120012167,116.0,62.94053755651554,116.0,62.94670621106604,116.0,62.952292544008586,116.0,0.014342662415852697
117.0,62.956214108206126,117.0,62.96580872656934,117.0,62.97294310520387,117.0,62.978035286368204,117.0,0.014505068008713855
118.0,62.982455064356245,118.0,62.99206967960969,118.0,63.00020920977066,118.0,63.00478663069166,118.0,0.01472914734057083
119.0,63.009725370375634,119.0,63.01936171923074,119.0,63.02854532404583,119.0,63.03258764994711,119.0,0.015018621088945295
120.0,63.03806582378863,120.0,63.047725626150324,120.0,63.05799181852521,120.0,63.06147894741077,120.0,0.015374591103785105
121.0,63.06751679370181,121.0,63.07720173087937,121.0,63.088588597096695,121.0,63.09150067561904,121.0,0.015792575929401257
122.0,63.09811818503605,122.0,63.10782987032505,122.0,63.120374758190614,122.0,63.1226923482578,122.0,0.016257181734730262
123.0,63.129909103543056,123.0,63.13964902224784,123.0,63.15338712670949,123.0,63.15509193650567,123.0,0.016733020218931714
124.0,63.16292639379227,124.0,63.17269565323715,124.0,63.18198728194779,124.0,63.18589875666229,124.0,0.017099927725298895
125.0,63.19153081951197,125.0,63.20132552433134,125.0,63.20671096289126,125.0,63.21061586658028,125.0,0.01743206175565424
126.0,63.216258210826965,126.0,63.22607092347388,126.0,63.23144011519062,126.0,63.23534440263647,126.0,0.017727346630473186
127.0,63.24099108635245,127.0,63.25081709574106,127.0,63.256164704957115,127.0,63.260073324485326,127.0,0.017996927373493444
128.0,63.26571940396066,128.0,63.27555590106086,128.0,63.28087877469592,128.0,63.28479461966394,128.0,0.018247578972340965
129.0,63.290437202537746,129.0,63.3002823417834,129.0,63.30557850702151,129.0,63.30950342191865,129.0,0.018483817331224638
130.0,63.32470142563541,130.0,63.344399365196296,130.0,63.41762351183807,130.0,63.390301872145024,130.0,0.018707667185417613
131.0,63.436780376410034,131.0,63.45651135081281,131.0,63.53500644185795,131.0,63.50506731628251,131.0,0.018920118380900495
132.0,63.55419892468646,132.0,63.57396007816295,132.0,63.66017153410082,132.0,63.62639592410866,132.0,0.019121361091674328
133.0,63.679402042767634,133.0,63.699191433510094,133.0,63.79530662007864,133.0,63.75660497485746,133.0,0.019310878874231927
134.0,63.814578216260166,134.0,63.83439470039993,134.0,63.94234786117471,134.0,63.897757612896186,134.0,0.019487463976267713
135.0,63.96166418105219,135.0,63.98150733178971,135.0,64.10298766319164,135.0,64.05166915620012,135.0,0.019649175029880978
136.0,64.12235284054354,136.0,64.14222289212842,136.0,64.27868269356753,136.0,64.21991505023144,136.0,0.01979325096078504
137.0,64.29810128569575,137.0,64.31799909485673,137.0,64.4706608052849,137.0,64.40383832910376,137.0,0.019915991443000547
138.0,64.49013772155317,138.0,64.5100647415139,138.0,64.67992609873531,138.0,64.60455560065536,138.0,0.020012616009980964
139.0,64.69946653124444,139.0,64.71942479499855,139.0,64.9072611956676,139.0,64.822960707069,139.0,0.02007711940693097
140.0,64.92687055127983,140.0,64.94686266169914,140.0,65.15322514823188,140.0,65.05972480803784,140.0,0.020102150148707237
141.0,65.1729089806383,141.0,65.19293810543633,141.0,65.41814391332204,141.0,65.31529056024854,141.0,0.020078953122563845
142.0,65.43790785287408,142.0,65.45797772241256,142.0,65.70208687163384,142.0,65.58985559211644,142.0,0.019997437715786978
143.0,65.7219365486538,143.0,65.7420514536521,143.0,66.00481413897673,143.0,65.88333437342392,143.0,0.019846470945199524
144.0,66.02475509164978,144.0,66.04491987457602,144.0,66.3256544309374,144.0,66.19527069685937,144.0,0.019614594122984105
145.0,66.34569197680469,145.0,66.36591200018134,145.0,66.66318982257017,145.0,66.52461870474265,145.0,0.019291674466037887
146.0,66.68332883566627,146.0,66.70360987465317,146.0,67.01428445661894,146.0,66.86909870543967,146.0,0.018872954965261736
147.0,67.03452885450932,147.0,67.05487672252153,147.0,67.37020934336738,147.0,67.22277018935742,147.0,0.01836917847782319
148.0,67.39056041906468,148.0,67.41097947533436,148.0,67.69465546265234,148.0,67.56308151211938,148.0,0.017827079915735348
149.0,95.74915998043957,149.0,95.76364863273943,149.0,95.74916195326527,149.0,95.76362016604457,149.0,0.017365505688013417


==> code/data/example1_error_est/ROMROMcontrol_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5
0.0,1.3059763285046643e-05,0.0,6.226658048687273e-05,0.0,0.0038233203067385884,0.0,0.011924865111488128,0.0,1.2472810193032264e-05
1.0,0.0007926491130290007,1.0,0.0011244581749930648,1.0,0.00344638013191238,1.0,0.01273823870846247,1.0,0.00019743631424263777
2.0,0.0015906653521365534,2.0,0.0022534335198028796,2.0,0.003296492587130508,2.0,0.013440161280302669,2.0,0.0006343507451290049
3.0,0.0023978545276025606,3.0,0.003395930754025765,3.0,0.0034094084196668556,3.0,0.01403583633794172,3.0,0.0012002300166822212
4.0,0.003157269725476183,4.0,0.00447099771711914,4.0,0.0037182550213829646,4.0,0.01455530514621322,4.0,0.001801652400865653
5.0,0.0042830354593099695,5.0,0.006407491163347676,5.0,2.875807465037605,5.0,2.861258791483386,5.0,0.0011079466470878593
6.0,0.07062153911225277,6.0,0.09995462442610349,6.0,2.933534105539808,6.0,2.890813874561276,6.0,0.002185689444021088
7.0,0.10039802968619799,7.0,0.14214080180870028,7.0,3.0087222298607332,7.0,2.929464912859012,7.0,0.0045313658797645
8.0,0.12381829660686916,8.0,0.17540345395191545,8.0,3.094807912116081,8.0,2.9742048301541573,8.0,0.007210801037057054
9.0,0.14409932151295585,9.0,0.204313537907203,9.0,3.188197913948982,9.0,3.023370766367522,9.0,0.010020261261527226
10.0,0.16247321401255496,10.0,0.23063372539161392,10.0,3.2867897509839947,10.0,3.0759757654884576,10.0,0.012868261393911787
11.0,0.1795620514752263,11.0,0.25526114877733175,11.0,3.3892480325600025,11.0,3.131377970007161,11.0,0.015690330674220758
12.0,0.1957285970522325,12.0,0.2787229060420204,12.0,3.4946647358705167,12.0,3.1891260186499353,12.0,0.01843465750449713
13.0,0.21120440299335008,13.0,0.3013569938863191,13.0,3.6023901603991795,13.0,3.2488829968951674,13.0,0.02105718803260522
14.0,0.22614679255769443,14.0,0.3233927791666693,14.0,3.711941862033231,14.0,3.310386020548034,14.0,0.02351867908952648
15.0,0.24066766388877375,15.0,0.34499168570908756,15.0,3.822952100032169,15.0,3.3734234785003254,15.0,0.025782510922002976
16.0,0.2548494345342442,16.0,0.366269734939463,16.0,3.935135193535464,16.0,3.437821120076655,16.0,0.02781281362799882
17.0,0.26875450270488255,17.0,0.3873109369124652,17.0,4.048266009123984,17.0,3.503432989693007,17.0,0.029573004931682932
18.0,0.28243120993098103,18.0,0.40817573700405774,18.0,4.16216493093857,18.0,3.570135067631433,18.0,0.031024373746238176
19.0,0.2959178575864714,19.0,0.42890669148484917,19.0,4.276686857572709,19.0,3.637820604087399,19.0,0.032125291805121706
20.0,0.3092456922950228,20.0,0.4495326397077155,20.0,4.391712079896096,20.0,3.706395949701547,20.0,0.03283192769987074
21.0,0.32244151702218765,21.0,0.47007222410263483,21.0,4.507137570497826,21.0,3.7757762681079234,21.0,0.03310228500373268
22.0,0.3355305462367861,22.0,0.4905374659102291,22.0,4.622865128891613,22.0,3.8458790168502572,22.0,0.0329080884775699
23.0,0.34854024285499313,23.0,0.5109380461069022,23.0,4.738764041547078,23.0,3.916601647273541,23.0,0.03226501196576281
24.0,0.3615063562652726,24.0,0.5312871185444802,24.0,4.224389976849006,24.0,3.611306885169161,24.0,0.03131197938295667
25.0,0.37256686817931206,25.0,0.545508908856141,25.0,3.7320140083683064,25.0,3.021468719495724,25.0,0.0305526065037269
26.0,0.38005877984827,26.0,0.5554237164791131,26.0,3.7324153707050196,26.0,3.022505590755055,26.0,0.029895521796156736
27.0,0.3873757274506397,27.0,0.5652704708679943,27.0,3.7327913066245553,27.0,3.0235313663048276,27.0,0.02933004970350333
28.0,0.3945479659182134,28.0,0.5750130077416542,28.0,3.733152395476476,28.0,3.0245500513570147,28.0,0.02882335404286379
29.0,0.40158919392670456,29.0,0.5846409763846568,29.0,3.7335040772682393,29.0,3.0255645086959455,29.0,0.028358297601379617
30.0,0.4084969343304825,30.0,0.5940032223611305,30.0,6.415557484579945,30.0,4.563813135880881,30.0,0.02790815582212796
31.0,0.4382778304731814,31.0,0.6348046779467671,31.0,6.631362056861484,31.0,4.7195284135081845,31.0,0.027489441887716896
32.0,0.46801044331300057,32.0,0.6755808515572183,32.0,6.931504977220711,32.0,4.93454473839312,32.0,0.027105588218598167
33.0,0.49846577588651253,33.0,0.7173871778226758,33.0,7.297923691564029,33.0,5.196233344714656,33.0,0.026765100679534398
34.0,0.5301733852665228,34.0,0.7609627119546609,34.0,7.714101657903194,34.0,5.493052538249225,34.0,0.026476407398398072
35.0,0.5634799508605851,35.0,0.8068026697327433,35.0,8.166020477896543,35.0,5.815203029854598,35.0,0.02624451719531765
36.0,0.5985922979224009,36.0,0.8552127523513663,36.0,8.642279798427396,36.0,6.154708711156234,36.0,0.026069899992464837
37.0,0.6356110134055137,37.0,0.9063523041337394,37.0,9.133809615092428,37.0,6.505216412043862,37.0,0.025948241731416723
38.0,0.6745573424492977,38.0,0.960269422392197,38.0,9.63343723675579,38.0,6.861695233189761,38.0,0.02587094247826096
39.0,0.7153945666272976,39.0,1.0169293178130336,39.0,10.135437687111883,39.0,7.220124104544259,39.0,0.025826056263579047
40.0,0.7580445005102846,40.0,1.0762365266462706,40.0,10.635108549534813,40.0,7.577195783395794,40.0,0.025799183438276918
41.0,0.8023995195990664,41.0,1.1380513176943088,41.0,11.128353537610183,41.0,7.930026244097703,41.0,0.02577363356462214
42.0,0.8483303179245543,42.0,1.202200388228585,42.0,11.611204155040623,42.0,8.275820074079181,42.0,0.02572896031774547
43.0,0.8956891215805453,43.0,1.268481332720357,43.0,12.079102180733939,43.0,8.611367768241752,43.0,0.025636646742138107
44.0,0.9443068802985989,44.0,1.3366587228790736,44.0,12.525453613248393,44.0,8.932032088242813,44.0,0.02545103330180543
45.0,0.9939795661467992,45.0,1.4064448980769861,45.0,12.937838111225968,45.0,9.229091480037185,45.0,0.025091862405270265
46.0,1.0444275486405261,46.0,1.4774428383857272,46.0,13.285254124020552,46.0,9.480805221289883,46.0,0.02441107457669498
47.0,1.0951670120853787,47.0,1.5489647831568014,47.0,13.460683364073315,47.0,9.612210477028146,47.0,0.023134102594426876
48.0,1.144996056782397,48.0,1.6193051729999897,48.0,12.897138190705974,48.0,9.226870460457986,48.0,0.020801372162476156
49.0,1.1890728784228781,49.0,1.681603168871958,49.0,1.1893570768200796,49.0,1.6818552787951435,49.0,0.016864534818485186
50.0,1.6826246816333286,50.0,2.379590795441153,50.0,1.682830542796681,50.0,2.3797146859658547,50.0,0.015906823837976286
51.0,1.6836435438918198,51.0,2.38103172414345,51.0,1.683854667965218,51.0,2.3811561721660253,51.0,0.0151212368066029
52.0,1.6846628060683528,52.0,2.3824732165779077,52.0,1.6848792518572935,52.0,2.3825988291454934,52.0,0.014527931433427246
53.0,1.685682560968873,53.0,2.383915401670811,53.0,1.6859043863444607,53.0,2.384042536780674,53.0,0.014066775540106238
54.0,1.6867028612701653,54.0,2.3853583540970993,54.0,1.6869301231107383,54.0,2.385487227974836,54.0,0.013698052511560267
55.0,1.6877246848162422,55.0,2.38681009061624,55.0,3.2163822975707617,55.0,3.621756314500433,55.0,0.01195275414587247
56.0,1.6900782528497675,56.0,2.3901608691709906,56.0,3.264556377904845,56.0,3.644406382450165,56.0,0.00969943162330056
57.0,1.6924646062587783,57.0,2.393583640669322,57.0,3.327774201193065,57.0,3.6739267607121584,57.0,0.007412833841817679
58.0,1.6948939662203422,58.0,2.3971034879578834,58.0,3.400964960387374,58.0,3.708291117171332,58.0,0.005587302535646431
59.0,1.6973732641242145,59.0,2.4007410192661562,59.0,3.481320519450635,59.0,3.7463827868546153,59.0,0.005011410260384064
60.0,1.6999074916163845,60.0,2.40451395911332,60.0,3.5671598371373765,60.0,3.787538875164209,60.0,0.0060855744562281905
61.0,1.7025003884642476,61.0,2.408437874928596,61.0,3.6573797821729164,61.0,3.8313261810172126,61.0,0.008134314488080226
62.0,1.7051548096163567,62.0,2.412526482103578,62.0,3.7511997748874832,62.0,3.877436569623716,62.0,0.010527547721962089
63.0,1.7078729358475278,63.0,2.416791745589596,63.0,3.8480363178464154,63.0,3.925635947327431,63.0,0.012987017265741571
64.0,1.7106563997395232,64.0,2.4212438734000066,64.0,3.9474363937336086,64.0,3.975737722607483,64.0,0.015386743297521354
65.0,1.7135063605705336,65.0,2.4258912457517297,65.0,4.049039209310015,65.0,4.027588059648887,65.0,0.01765436434510599
66.0,1.7164235470566827,66.0,2.4307403036223403,66.0,4.152552533621732,66.0,4.081057144380782,66.0,0.019736380566552362
67.0,1.719408283266142,67.0,2.435795415508364,67.0,4.257737039830617,67.0,4.136033674523332,67.0,0.021584321933360216
68.0,1.7224605168892346,68.0,2.441058745976999,68.0,4.364395231122048,68.0,4.192421118596286,68.0,0.02314769863610375
69.0,1.7255798813984973,69.0,2.446530164411808,69.0,4.47236287195124,69.0,4.250134836877341,69.0,0.024370469631799625
70.0,1.7287658488342383,70.0,2.452207260197721,70.0,4.581501097838754,70.0,4.30909919953629,70.0,0.0251902545010171
71.0,1.7320180755834331,71.0,2.4580855746034724,71.0,4.6916863110642,71.0,4.369243188513217,71.0,0.025542653761426077
72.0,1.7353371175730952,72.0,2.464159213043272,72.0,4.80278919797862,72.0,4.430489727715376,72.0,0.02537645392169564
73.0,1.7387257813375867,73.0,2.4704220070024743,73.0,4.9145983033494085,73.0,4.492714023654205,73.0,0.024694666830371834
74.0,1.7421913908825168,74.0,2.4768692426167567,74.0,4.478576689285049,74.0,4.260181809653444,74.0,0.023652103995847145
75.0,1.7454459607009596,75.0,2.480664386845713,75.0,4.063419440032012,75.0,3.821804646434058,75.0,0.022795242806698958
76.0,1.7480396310611022,76.0,2.483779009858607,76.0,4.065458924841859,76.0,3.824221210201975,76.0,0.0222680992090064
77.0,1.7506216224651119,77.0,2.4869734286625795,77.0,4.067401079874738,77.0,3.8265918863582797,77.0,0.021945313695904873
78.0,1.7531974496019647,78.0,2.4902239581333423,78.0,4.069259504183245,78.0,3.8289212446246323,78.0,0.0217328237691655
79.0,1.7557688233022244,79.0,2.493518509398628,79.0,4.071042844351489,79.0,3.831213224625066,79.0,0.02158672016382248
80.0,1.7583338046700676,80.0,2.4967660269017404,80.0,6.65293799109065,80.0,5.173734944204667,80.0,0.021793880232259335
81.0,1.7675420930763395,81.0,2.509324146946302,81.0,6.847323535121451,81.0,5.303596475553918,81.0,0.022422902949381956
82.0,1.7771577308784985,82.0,2.5224070840838326,82.0,7.117389744789324,82.0,5.483135489214351,82.0,0.023447414144551735
83.0,1.787367829704912,83.0,2.536278284600753,83.0,7.447818377194153,83.0,5.703122514074606,83.0,0.024806627539376024
84.0,1.7983373934764888,84.0,2.551173369442116,84.0,7.824368057125047,84.0,5.95482036607087,84.0,0.026424336087444794
85.0,1.810209784746237,85.0,2.567300431197165,85.0,8.234675022055397,85.0,6.230464096572212,85.0,0.02821407598973388
86.0,1.8231074275144747,86.0,2.5848406942080455,86.0,8.668424496530234,86.0,6.523408156345651,86.0,0.03008798888090657
87.0,1.837132546664826,87.0,2.603949188967384,87.0,9.117185783551804,87.0,6.828080811570991,87.0,0.031962533570030524
88.0,1.852367875350362,88.0,2.6247553336139573,88.0,9.574102123031405,88.0,7.139840618404021,88.0,0.0337599701319401
89.0,1.868877281299688,89.0,2.647363349474428,89.0,10.033537987353716,89.0,7.454790516050221,89.0,0.035408264731916606
90.0,1.8867062375781631,90.0,2.671852407208438,90.0,10.490721728890259,90.0,7.769572842949518,90.0,0.03683963925437573
91.0,1.9058820006829096,91.0,2.6982763179269766,91.0,10.94137361594427,91.0,8.081140785326133,91.0,0.03798842793048701
92.0,1.9264132348399028,92.0,2.726662415750754,92.0,11.381257348943913,92.0,8.386467392902636,92.0,0.03878730866405236
93.0,1.9482885575250097,93.0,2.757008913917695,93.0,11.805490019246939,93.0,8.682082353917544,93.0,0.03916196487927559
94.0,1.9714728431690987,94.0,2.789279124721719,94.0,12.207146654199942,94.0,8.963121527774522,94.0,0.039022444295237914
95.0,1.9958983359145732,95.0,2.8233884197973773,95.0,12.573624657086578,95.0,9.220841379924149,95.0,0.03824789070077548
96.0,2.021441727118083,96.0,2.8591714724386166,96.0,12.874500500749157,96.0,9.43431702111517,96.0,0.03665902351332435
97.0,2.047854549738371,97.0,2.896283556560545,97.0,13.007198803314429,97.0,9.533354280439832,97.0,0.03397021240307153
98.0,2.0744892362036373,98.0,2.9338121901345993,98.0,12.435653263048508,98.0,9.153067894172219,98.0,0.029737209087430154
99.0,2.0987506566368053,99.0,2.968081795172295,99.0,2.099369271474312,99.0,2.968399036007501,99.0,0.023387445538472013
100.0,2.969878736318376,100.0,4.2000429281013565,100.0,2.970319748758566,100.0,4.200231424704659,100.0,0.02148487117390315
101.0,2.971674341740931,101.0,4.202582345804366,101.0,2.9721192914204657,101.0,4.202771068417941,101.0,0.01993075722819044
102.0,2.973470832557663,102.0,4.205123013306581,102.0,2.97391974344524,102.0,4.20531251373309,102.0,0.01875717614679218
103.0,2.9752682965900386,103.0,4.2076650516982665,103.0,2.9757211916580015,103.0,4.207855646766249,103.0,0.017847099454373364
104.0,2.977066783847733,104.0,4.21020853163379,104.0,2.9775236850261093,104.0,4.210400403953304,104.0,0.017122992414716008
105.0,2.9788668930544993,105.0,4.212760284723857,105.0,3.962308356168502,105.0,4.949942587498113,105.0,0.01518630566530273
106.0,2.9813552541003454,106.0,4.216299659555507,106.0,3.9993159513250984,106.0,4.966755845085789,106.0,0.012813504143728768
107.0,2.9838629479215837,107.0,4.219889302769058,107.0,4.048290969567331,107.0,4.988454024338394,107.0,0.010379679595248997
108.0,2.986395968684173,108.0,4.223546455203825,108.0,4.105703020532282,108.0,5.013740931663717,108.0,0.008169503953624912
109.0,2.9889585456423933,109.0,4.227285721312281,109.0,4.169609865666105,109.0,5.041917529150162,109.0,0.006574518582286123
110.0,2.99155382061844,110.0,4.231119865052385,110.0,4.23884355531374,110.0,5.072577176059411,110.0,0.006140982316152832
111.0,2.9941841871500903,111.0,4.235060158896243,111.0,4.312623659727325,111.0,5.105458461220794,111.0,0.007053536630578937
112.0,2.9968514680546168,112.0,4.239116516433108,112.0,4.390380997936082,112.0,5.140377373921663,112.0,0.008841457364131559
113.0,2.9995570140591883,113.0,4.243297519978672,113.0,4.471673243312329,113.0,5.17719466679584,113.0,0.011014089627203811
114.0,3.002301758468974,114.0,4.247610390750959,114.0,4.556141547694015,114.0,5.215799150769737,114.0,0.013304718147122448
115.0,3.0050862438797394,115.0,4.252060922930374,115.0,4.643486523385918,115.0,5.256098597577611,115.0,0.01557688946443708
116.0,3.00791063048722,116.0,4.256653393624696,116.0,4.733453911418979,116.0,5.298014480248458,116.0,0.017748336832868136
117.0,3.0107746954937333,117.0,4.261390460089232,117.0,4.8258253205024015,117.0,5.341478724783771,117.0,0.019756531402402147
118.0,3.013677838430844,118.0,4.266273061556878,118.0,4.920411570033057,118.0,5.386431472068624,118.0,0.021543413585619575
119.0,3.016619119781751,119.0,4.271300356998976,119.0,5.017046896654024,119.0,5.432819103672344,119.0,0.02304840126599434
120.0,3.0195973845324535,120.0,4.276469755247442,120.0,5.11558196178102,120.0,5.48059157700347,120.0,0.024206717824485673
121.0,3.0226115651295324,121.0,4.281777133066155,121.0,5.215871573116356,121.0,5.529697087308431,121.0,0.024954672125365174
122.0,3.0256613259288025,122.0,4.287217383392981,122.0,5.317744744616839,122.0,5.580067973214086,122.0,0.025248326863866986
123.0,3.0287482853735224,123.0,4.2927854342200815,123.0,5.420902776130927,123.0,5.631571133229802,123.0,0.02510817592969703
124.0,3.0318779885910963,124.0,4.298477672837787,124.0,5.076910879378151,124.0,5.4711114059401424,124.0,0.024704042125116468
125.0,3.0349333578101656,125.0,4.302106232782148,125.0,4.748605634935249,125.0,5.168841709410745,125.0,0.024439018095970193
126.0,3.0376411695054175,126.0,4.305431307119563,126.0,4.751365478321102,126.0,5.172203942340748,126.0,0.024420301656405345
127.0,3.040342953433661,127.0,4.3088257496398,127.0,4.754006851220025,127.0,5.175516716987127,127.0,0.024479067021935086
128.0,3.0430417545760955,128.0,4.312271296593578,128.0,4.75654176234941,128.0,5.178783807763161,128.0,0.024553742561155466
129.0,3.0457385791584732,129.0,4.315758008548084,129.0,4.758978881060996,129.0,5.182008682933518,129.0,0.02462451015260185
130.0,3.0484319024865014,130.0,4.319213253890305,130.0,7.149336310382224,130.0,6.284485956276535,130.0,0.0251592165546317
131.0,3.0562753631606254,131.0,4.329905374276582,131.0,7.318340476034927,131.0,6.3866121666100755,131.0,0.026242714250193738
132.0,3.064347907368988,132.0,4.3408858984214005,132.0,7.5536515613369675,132.0,6.527820237992077,132.0,0.027836448610576135
133.0,3.072751039786721,133.0,4.3522982140719275,133.0,7.842898901999886,133.0,6.7019623636824885,133.0,0.029827042291819907
134.0,3.0815754490597,134.0,4.364272707766894,134.0,8.174340031112168,134.0,6.903044210194295,134.0,0.03209544181106607
135.0,3.0909012985939937,135.0,4.376926902519155,135.0,8.53748557279015,135.0,7.125498250927035,135.0,0.03452184945947928
136.0,3.1007986294725534,136.0,4.390365792989794,136.0,8.923295576224165,136.0,7.364302260015721,136.0,0.03699216232620741
137.0,3.1113277523141862,137.0,4.404682157499329,137.0,9.324123997064046,137.0,7.614999176868296,137.0,0.03940163278136735
138.0,3.122539575610519,138.0,4.419956763732373,138.0,9.733531442133863,138.0,7.873653193934405,138.0,0.041654784131297605
139.0,3.134475829305964,139.0,4.436258403524084,139.0,10.146037286791659,139.0,8.136763746562014,139.0,0.0436635944019332
140.0,3.1471691280041334,140.0,4.453643674509312,140.0,10.5568409736534,140.0,8.401146314172784,140.0,0.04534490115749099
141.0,3.1606427808350173,141.0,4.472156377713472,141.0,10.961505494449995,141.0,8.663773186110454,141.0,0.046617228020877914
142.0,3.174910179551857,142.0,4.491826299157075,142.0,11.355549153755774,142.0,8.9215406079262,142.0,0.047396736685473166
143.0,3.1899734362813357,143.0,4.512666924455591,143.0,11.733793933420277,143.0,9.170866311554544,143.0,0.04759157317887506
144.0,3.2058205600863645,144.0,4.534671103491436,144.0,12.08903619640069,144.0,9.406837611006049,144.0,0.047093248984732945
145.0,3.2224194045470336,145.0,4.557802195273272,145.0,12.408598869649225,145.0,9.62097562549624,145.0,0.04576247002136627
146.0,3.239703156559585,146.0,4.581973320668554,146.0,12.662894724522735,146.0,9.793807215554533,146.0,0.04340461374539962
147.0,3.2575282143660127,147.0,4.606987564141983,147.0,12.754573606942937,147.0,9.861924986080504,147.0,0.03972966880889921
148.0,3.2755123403509208,148.0,4.632308238899991,148.0,12.182339428659228,148.0,9.502573178732405,148.0,0.0343171668716088
149.0,3.2921289093374217,149.0,4.655773485009022,149.0,3.2928657784537374,149.0,4.65610126709523,149.0,0.026681990524666896


==> code/data/example1_error_est/ROMROMeffect_control_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4
0.0,0.9550563758926292,0.0,0.20031307477470725,0.0,0.0032622980007845485,0.0,0.0010459497928422066
1.0,0.2490841294052065,1.0,0.1755835109152508,1.0,0.05728802589547233,1.0,0.015499498695331697
2.0,0.39879585248836674,2.0,0.28150408678774563,2.0,0.1924320253609874,2.0,0.04719814977657169
3.0,0.5005432993811528,3.0,0.3534318287436773,3.0,0.35203468430441065,3.0,0.08551182756653805
4.0,0.5706362007426925,4.0,0.4029642855703663,4.0,0.4845424508283318,4.0,0.12377977533053505
5.0,0.2586825763208503,5.0,0.1729142684465285,5.0,0.0003852645424137848,5.0,0.0003872235012036284
6.0,0.03094933176897971,6.0,0.02186681663375134,6.0,0.0007450704049745122,6.0,0.0007560809996294898
7.0,0.0451340120311887,7.0,0.031879416902846965,7.0,0.0015060765114146965,7.0,0.0015468237424090233
8.0,0.05823695879092731,8.0,0.04110980071711587,8.0,0.0023299672360365185,8.0,0.0024244466836816038
9.0,0.06953718557672954,9.0,0.04904355024226696,9.0,0.0031429232224532383,9.0,0.0033142680920892256
10.0,0.07920235635221326,10.0,0.05579522843877928,10.0,0.003915145892754261,10.0,0.0041834729448423785
11.0,0.0873811061152056,11.0,0.061467758604767844,11.0,0.004629443027918311,11.0,0.0050106792678831025
12.0,0.09418479354643115,12.0,0.06613972911762736,12.0,0.005275086137813755,12.0,0.005780473206982628
13.0,0.09970051634419867,13.0,0.06987456226268511,13.0,0.00584533798256652,13.0,0.006481362379848326
14.0,0.10399740285295626,14.0,0.07272481206949116,14.0,0.006335950282541341,14.0,0.007104512568486791
15.0,0.10712910286908565,15.0,0.07473371675323197,15.0,0.006744136533069829,15.0,0.007642832596121237
16.0,0.10913429601611144,16.0,0.07593533119135741,16.0,0.007067816545080579,16.0,0.008090244563794716
17.0,0.11003724452630602,17.0,0.07635468589508647,17.0,0.007305104176709554,17.0,0.008441150442633214
18.0,0.1098475404110606,18.0,0.07600739322222319,18.0,0.007453903019465921,18.0,0.008689971992242007
19.0,0.10856151793993792,19.0,0.07490042110069646,19.0,0.007511724116119844,19.0,0.00883091699712356
20.0,0.10616777700673297,20.0,0.07303569262783219,20.0,0.00747588346015787,20.0,0.008858181410033781
21.0,0.10266136107235492,21.0,0.07041957236874558,21.0,0.007344414162196616,21.0,0.008767014423849999
22.0,0.0980777721928973,22.0,0.06708577991388787,22.0,0.00711854825093286,22.0,0.008556714429493769
23.0,0.09257184106337576,23.0,0.06314857977714991,23.0,0.006808739933636611,23.0,0.008238012152250259
24.0,0.08661529414431653,24.0,0.058936078609884805,24.0,0.0074121895834798,24.0,0.008670539607571998
25.0,0.0820056991461256,25.0,0.05600752986379565,25.0,0.008186626962068925,25.0,0.010111839419878574
26.0,0.07866025831081143,26.0,0.05382471239375131,26.0,0.008009698500011734,26.0,0.009890973200379924
27.0,0.07571473281645048,27.0,0.05188675371360885,27.0,0.007857404096353183,27.0,0.009700593825606214
28.0,0.07305411897330283,28.0,0.05012643828018191,28.0,0.007720915459489288,28.0,0.009529798996029744
29.0,0.0706151909220829,29.0,0.04850549097113174,29.0,0.007595625186012666,29.0,0.009372894717621599
30.0,0.06831913161813273,30.0,0.046983172433298526,30.0,0.0043500749372453375,30.0,0.0061150960811065915
31.0,0.06272149758986953,31.0,0.0433037796391634,31.0,0.00414536887776675,31.0,0.005824616249589028
32.0,0.05791663114763067,32.0,0.0401219012589235,32.0,0.0039104910560803716,32.0,0.005493027149536961
33.0,0.05369496156869173,33.0,0.0373091428268463,33.0,0.0036674952782081403,33.0,0.0051508658106662
34.0,0.04993914846383349,34.0,0.034793304563358905,34.0,0.003432208774598227,34.0,0.004819980732759708
35.0,0.046575778171406505,35.0,0.032529041090073804,35.0,0.003213868648303694,35.0,0.004513086999814323
36.0,0.04355201375451783,36.0,0.030483525790263186,36.0,0.003016553571571321,36.0,0.004235765040384389
37.0,0.04082409081049386,37.0,0.02862931071402435,37.0,0.0028409002185178726,37.0,0.003988836049078357
38.0,0.03835247331876092,38.0,0.026941337373642463,38.0,0.002685535997426958,38.0,0.003770342692156333
39.0,0.03610043669374661,39.0,0.025396117322214196,39.0,0.0025480948194688416,39.0,0.0035769546187335534
40.0,0.03403386400258819,40.0,0.023971666821856905,40.0,0.002425850504309652,40.0,0.003404845826316337
41.0,0.032120699146854434,41.0,0.022647162886151307,41.0,0.002316032958291244,41.0,0.0032501321901431774
42.0,0.030328941184952038,42.0,0.021401557152760955,42.0,0.002215873562655092,42.0,0.0031089318143021896
43.0,0.028622259804718105,43.0,0.020210503758189585,43.0,0.002122396711158577,43.0,0.0029770702439030233
44.0,0.02695207864392301,44.0,0.01904078645219597,44.0,0.0020319450366959504,44.0,0.00284941131540565
45.0,0.025243841281908697,45.0,0.01784062954729193,45.0,0.0019394169404159131,45.0,0.002718779249240811
46.0,0.0233726835417828,46.0,0.016522517110284164,46.0,0.001837456351893056,46.0,0.0025747891668397556
47.0,0.021123812477126868,47.0,0.014935202430670766,47.0,0.0017186425063806198,47.0,0.002406741160081147
48.0,0.018167199825064023,48.0,0.012845862848655451,48.0,0.0016128672776000949,48.0,0.0022544341823829677
49.0,0.01418292782932985,49.0,0.010028843386277717,49.0,0.014179538800555162,49.0,0.010027340063745968
50.0,0.009453578098316902,50.0,0.006684688757600996,50.0,0.009452421639282158,50.0,0.006684340745462175
51.0,0.008981257856784497,51.0,0.006350707826894913,51.0,0.008980131774006073,51.0,0.006350375915430959
52.0,0.008623643485863126,52.0,0.006097836203294073,52.0,0.00862253566088648,52.0,0.006097514720360042
53.0,0.008344854402492682,53.0,0.005900702487280916,53.0,0.008343756415870752,53.0,0.005900387817367348
54.0,0.008121200731968285,54.0,0.0057425554059969425,54.0,0.008120106650476275,54.0,0.0057422451694236305
55.0,0.007082170601287303,55.0,0.00500783627187802,55.0,0.0037162106491196744,55.0,0.003300264597597913
56.0,0.005739042915288462,56.0,0.004058066445822425,56.0,0.002971133134335865,56.0,0.0026614572046654004
57.0,0.004379904793521132,57.0,0.0030969604386771356,57.0,0.0022275651512533657,57.0,0.002017686885075729
58.0,0.0032965499004673792,58.0,0.002330855786458477,58.0,0.001642858012571241,58.0,0.0015067054767556652
59.0,0.0029524503338809083,59.0,0.0020874430936811007,59.0,0.0014395141821572012,59.0,0.0013376663692690996
60.0,0.003579944488886053,60.0,0.0025308958732234957,60.0,0.0017059999366644098,60.0,0.0016067358400286649
61.0,0.004777863513686385,61.0,0.003377423421528524,61.0,0.002224082532453734,61.0,0.0021231067530566076
62.0,0.006173954213770588,62.0,0.004363702450545828,62.0,0.002806448164248427,62.0,0.002715079288320564
63.0,0.007604205789054673,63.0,0.00537366005550192,63.0,0.003374972633576873,63.0,0.003308258187971587
64.0,0.008994642816561087,64.0,0.006354891990254034,64.0,0.003897907847722935,64.0,0.003870160551594429
65.0,0.010303063210823301,65.0,0.007277475598307498,65.0,0.004360136672550133,65.0,0.004383358993929743
66.0,0.011498549178258618,66.0,0.008119493693810396,66.0,0.004752831037477299,66.0,0.004836095126412879
67.0,0.012553342997952304,67.0,0.008861303291703359,67.0,0.005069435179167123,67.0,0.005218604013384334
68.0,0.013438739761599016,68.0,0.009482647099031292,68.0,0.00530375857599695,68.0,0.005521320015641488
69.0,0.014123060829875092,69.0,0.009961238159374481,69.0,0.005449126184424985,69.0,0.0057340462284498
70.0,0.014571235611811565,70.0,0.010272481820719352,70.0,0.005498253511911234,70.0,0.005845828405094009
71.0,0.014747336717500475,71.0,0.010391279305052879,71.0,0.005444237331295987,71.0,0.0058460132932353056
72.0,0.014623356847910414,72.0,0.010298220093642146,72.0,0.005283690971149845,72.0,0.005727685985355224
73.0,0.014202738059922502,73.0,0.009996132952335339,73.0,0.005024757936684646,73.0,0.005496603322702948
74.0,0.01357606524726657,74.0,0.009549193630770444,74.0,0.005281165342648831,74.0,0.005551900142442791
75.0,0.013059838757508447,75.0,0.00918916840487408,75.0,0.0056098670450125555,75.0,0.005964523285607521
76.0,0.012738898371250957,76.0,0.008965410819811238,76.0,0.005477388806694831,76.0,0.005822910858190213
77.0,0.012535726403860421,77.0,0.008824104609636466,77.0,0.005395414237481766,77.0,0.005734950145621606
78.0,0.012396107337538957,78.0,0.008727256718490613,78.0,0.0053407318326157156,78.0,0.005675965208131638
79.0,0.012294739419750313,79.0,0.00865713251474064,79.0,0.005302503802870492,79.0,0.005634434550672919
80.0,0.012394620506285904,80.0,0.008728843631096486,80.0,0.003275827951717697,80.0,0.004212407567703413
81.0,0.012685923032449966,81.0,0.008935833569636387,81.0,0.003274695993897452,81.0,0.004227867458004536
82.0,0.013193772132404379,82.0,0.009295650290749205,82.0,0.003294383894280583,82.0,0.004276278452479275
83.0,0.01387885981111762,83.0,0.009780719919415683,83.0,0.003330724016489984,83.0,0.0043496571357456056
84.0,0.014693758903807313,84.0,0.010357718688958878,84.0,0.0033771846997128663,84.0,0.004437469892123747
85.0,0.015586080810898417,85.0,0.010989783527819257,85.0,0.0034262525132038022,85.0,0.00452840680122951
86.0,0.016503683999536382,86.0,0.011640171461369326,86.0,0.0034709870164930296,86.0,0.004612311258132522
87.0,0.017398055261748025,87.0,0.012274637963540875,87.0,0.003505745558864635,87.0,0.004681042074936522
88.0,0.018225305340903,88.0,0.01286213983436577,88.0,0.003526176104882703,88.0,0.004728392682172577
89.0,0.018946275973397438,89.0,0.013374916873026171,89.0,0.003528990947813745,89.0,0.004749733028135712
90.0,0.019525901022972327,90.0,0.013788051748287223,90.0,0.003511640114609421,90.0,0.004741526979543769
91.0,0.019932203524077104,91.0,0.014078776023825701,91.0,0.003471998056544613,91.0,0.00470087441113104
92.0,0.020134469574112863,92.0,0.014225196503973058,92.0,0.0034079985606907926,92.0,0.004624987714955832
93.0,0.02010070054972998,93.0,0.01420451152028618,93.0,0.0033172672049553513,93.0,0.004510664985987476
94.0,0.019793548985696505,94.0,0.013990153925212167,94.0,0.0031966884154547293,94.0,0.004353666763785016
95.0,0.019163245949222803,95.0,0.013546804411530585,95.0,0.0030419144633221347,95.0,0.004147982719239674
96.0,0.018135087953085924,96.0,0.012821554728950024,96.0,0.0028474132655625117,96.0,0.0038857103732338983
97.0,0.01658819587915142,97.0,0.011728897305694937,97.0,0.002611647051509308,97.0,0.003563301163869499
98.0,0.014334713609722037,98.0,0.010136030243321693,98.0,0.0023912864453845585,98.0,0.0032488788929844943
99.0,0.011143508384149741,99.0,0.007879649939739747,99.0,0.011140224760005106,99.0,0.007878807820234352
100.0,0.007234258729545628,100.0,0.005115393233281894,100.0,0.007233184637069013,100.0,0.005115163666348187
101.0,0.006706911638411283,101.0,0.0047425024873309725,101.0,0.0067059075608855954,101.0,0.004742289528440345
102.0,0.006308175597827537,102.0,0.00446055349330744,102.0,0.006307223383594838,102.0,0.004460352491173428
103.0,0.0059984840610266855,103.0,0.004241568479213917,103.0,0.005997571111300714,103.0,0.004241376357121214
104.0,0.00575163194444206,104.0,0.004067017651515554,104.0,0.005750749356193907,104.0,0.004066832313296993
105.0,0.005098014181402664,105.0,0.003604834986783061,105.0,0.0038326915273165867,105.0,0.0030679761223207356
106.0,0.004297879001875398,106.0,0.0030390401959901493,106.0,0.003203923945914614,106.0,0.002579853840894296
107.0,0.0034786046733409743,107.0,0.0024597042364210677,107.0,0.002563965800204906,107.0,0.0020807407554739622
108.0,0.0027355729244519615,108.0,0.00193427586041093,108.0,0.001989794174778326,108.0,0.0016294228331646193
109.0,0.002199601795036978,109.0,0.0015552576796832147,109.0,0.0015767706797757749,109.0,0.001303971860760342
110.0,0.002052773469702549,110.0,0.0014513846244052935,110.0,0.0014487400244943232,110.0,0.001210623732870123
111.0,0.0023557457356331176,111.0,0.0016655103743360416,111.0,0.0016355557978423078,111.0,0.0013815677248488138
112.0,0.002950248772212566,112.0,0.0020856839697274867,112.0,0.0020138246243977297,112.0,0.0017200016109685525
113.0,0.0036719054098921277,113.0,0.00259564397154484,113.0,0.0024630801554375824,113.0,0.0021274242782183075
114.0,0.004431505963580156,114.0,0.003132283077584767,114.0,0.0029201722571275956,114.0,0.002550849402465769
115.0,0.005183508292369812,115.0,0.003663374007751052,115.0,0.003354567604748595,115.0,0.002963583954002696
116.0,0.005900553245490963,116.0,0.0041695518031724865,116.0,0.0037495531096335523,116.0,0.003349997796162271
117.0,0.0065619428222151634,117.0,0.004636170186101287,117.0,0.004093917639013373,117.0,0.003698700756914821
118.0,0.007148545644426532,118.0,0.005049703400315826,118.0,0.0043783763368142065,118.0,0.003999570717149766
119.0,0.007640474435387742,119.0,0.005396108758361398,119.0,0.004594017504872401,119.0,0.004242438562037644
120.0,0.008016538214161217,120.0,0.005660444060146297,120.0,0.004731957772416955,120.0,0.004416807471306002
121.0,0.00825599703688547,121.0,0.005828110933811093,121.0,0.0047843724247327215,121.0,0.004512846134490852
122.0,0.00834473000910516,122.0,0.005889210787787254,122.0,0.004747938849345093,122.0,0.004524734642134494
123.0,0.008289951347541761,123.0,0.005848924041147357,123.0,0.00463173330469091,123.0,0.004458467332773805
124.0,0.00814809903897101,124.0,0.005747160740469137,124.0,0.00486595938200561,124.0,0.004515360827471834
125.0,0.00805257157725664,125.0,0.005680710046103537,125.0,0.005146567218842851,125.0,0.004728142100284258
126.0,0.00803923185580916,126.0,0.005671975677796405,126.0,0.005139638650789346,126.0,0.004721449874877443
127.0,0.008051416368764995,127.0,0.005681145733029802,127.0,0.00514914424569098,127.0,0.004729782234417228
128.0,0.008068815527828954,128.0,0.00569392342744098,128.0,0.005162099648848154,128.0,0.004741217913817647
129.0,0.008084906012979457,129.0,0.005705720780411893,129.0,0.005174326419181737,129.0,0.004751923753756043
130.0,0.008253166663854354,130.0,0.005824953544947302,130.0,0.0035190982018982147,130.0,0.004003384959354442
131.0,0.008586501912267166,131.0,0.006060805486904719,131.0,0.0035858832116556602,131.0,0.004109019549894323
132.0,0.009083971354439377,132.0,0.006412619281400391,132.0,0.0036851645041526366,132.0,0.004264279284004684
133.0,0.009706950516202639,133.0,0.006853170629572805,133.0,0.0038030634672868487,133.0,0.004450493851390567
134.0,0.010415270481486848,134.0,0.0073541329701847695,134.0,0.003926364903944337,134.0,0.00464946201035017
135.0,0.011168861805837272,135.0,0.007887234634786822,135.0,0.004043561674587655,135.0,0.004844833055006077
136.0,0.011929882184093904,136.0,0.00842575859744391,136.0,0.004145571780091185,136.0,0.005023172735189775
137.0,0.012663928688342352,137.0,0.008945397504853528,137.0,0.004225773144348363,137.0,0.0051742136625642365
138.0,0.013340034008425102,138.0,0.009424251493384017,138.0,0.004279514005675797,138.0,0.005290401177865826
139.0,0.01393011041709044,139.0,0.00984243712387169,139.0,0.004303512116871033,139.0,0.005366211403198496
140.0,0.014408155174757877,140.0,0.010181528759704142,140.0,0.004295309673666374,140.0,0.005397465948306824
141.0,0.014749287171441122,141.0,0.010423881475430967,141.0,0.004252812539708259,141.0,0.005380707345341577
142.0,0.01492852836931698,142.0,0.010551774162408623,142.0,0.00417388327448673,142.0,0.005312617939928928
143.0,0.014919112691532075,143.0,0.010546218893524148,143.0,0.004055940768085623,143.0,0.005189430481492632
144.0,0.014689920443789362,144.0,0.010385152067252209,144.0,0.0038955337894309707,144.0,0.005006278510605264
145.0,0.014201276828457707,145.0,0.01004046864272101,145.0,0.00368796433038857,145.0,0.004756531125605663
146.0,0.013397713200209773,146.0,0.009472908440913067,146.0,0.0034277007500775492,146.0,0.004431842774734668
147.0,0.012196262378845269,147.0,0.008623784687011318,147.0,0.0031149350839351,147.0,0.004028591665924773
148.0,0.010476885233756209,148.0,0.007408221798244996,148.0,0.0028169603279052375,148.0,0.0036113551799225965
149.0,0.008104783032337864,149.0,0.005730946879305747,149.0,0.00810296936463539,149.0,0.00573054342980663


==> code/data/example1_error_est/ROMROMeffect_state_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4
0.0,0.3481452843517603,0.0,0.3481445652320686,0.0,0.34534347088709566,0.0,0.32345515044371226
1.0,0.3986091288852351,1.0,0.39857763651786443,1.0,0.39805330613591805,1.0,0.39083930015852697
2.0,0.4412385906764546,2.0,0.4411784021621328,2.0,0.44104173542325503,2.0,0.43708934364643515
3.0,0.4750521043197107,3.0,0.4749678879005014,3.0,0.47496655248076336,3.0,0.47229026299680504
4.0,0.5006225733605488,4.0,0.5005198291613259,4.0,0.5005830216274304,4.0,0.49856484860984895
5.0,0.5191377814460642,5.0,0.5189605970265726,5.0,0.03285319934758625,5.0,0.03301957463510313
6.0,0.038238248438096055,6.0,0.03822663583455127,6.0,0.026742563681946736,6.0,0.026942409244876776
7.0,0.03025115149711739,7.0,0.030241933693583255,7.0,0.024341199115933188,7.0,0.024567655621856855
8.0,0.02695627754646094,8.0,0.026948026386943616,8.0,0.022951399869841734,8.0,0.023196896566688833
9.0,0.025009243289803428,9.0,0.02500154521288503,9.0,0.02195315962906328,9.0,0.022211882074298205
10.0,0.023623096072254567,10.0,0.02361577668523327,10.0,0.021134644018926473,10.0,0.021402152734100097
11.0,0.022518669987424914,11.0,0.022511640320727954,11.0,0.020409421382845787,11.0,0.020682275604102268
12.0,0.021575356218383288,12.0,0.02156856476334585,12.0,0.019738856479518053,12.0,0.02001436059649892
13.0,0.020734572478944745,13.0,0.020727986423363445,13.0,0.01910488378595567,13.0,0.019380915740433532
14.0,0.019965511651260304,14.0,0.019959108455488515,14.0,0.01849893145565613,14.0,0.018773820836384802
15.0,0.019250952401019195,15.0,0.019244715648410828,15.0,0.017916964877425688,15.0,0.018189402230978646
16.0,0.018580730981055397,16.0,0.01857464819051281,16.0,0.01735712523951707,16.0,0.017626092144067886
17.0,0.01794850176194133,17.0,0.01794256317244293,17.0,0.016818555877300134,17.0,0.01708326955979154
18.0,0.017350030007284453,18.0,0.017344227874168373,18.0,0.016300798033114235,18.0,0.01656066651259688
19.0,0.016782235915523316,19.0,0.016776564093254648,19.0,0.015803460724120654,19.0,0.01605804559604927
20.0,0.016242608101457324,20.0,0.01623706180163495,20.0,0.015326008976457351,20.0,0.015574993407414025
21.0,0.01572877343310957,21.0,0.01572334911088295,21.0,0.014867570491928947,21.0,0.015110729926057649
22.0,0.01523807204534885,22.0,0.015232767415044668,22.0,0.014426671539185299,22.0,0.01466384373433064
23.0,0.014767008421644336,23.0,0.014761822648325729,23.0,0.014000814442851601,23.0,0.0142318616492827
24.0,0.014694920072096518,24.0,0.014689721952545287,24.0,0.014122389321313895,24.0,0.01427100711078477
25.0,0.015093952844665815,25.0,0.015088682868057526,25.0,0.014655866827102482,25.0,0.014803963897571167
26.0,0.01560928399721417,26.0,0.015603871703986345,26.0,0.015173190598466654,26.0,0.015320704065741438
27.0,0.01611423886025963,27.0,0.016108682758092616,27.0,0.015680287640724776,27.0,0.015827152211114057
28.0,0.016600072336719122,28.0,0.016594376069078497,28.0,0.016168626804738073,28.0,0.01631470712218338
29.0,0.01705988821826082,29.0,0.017054058544088924,29.0,0.01663144859872976,29.0,0.016776564414986116
30.0,0.01748616246972593,30.0,0.017474279648212392,30.0,0.015337038707511491,30.0,0.016297761622290855
31.0,0.01694179521562929,31.0,0.016930469035101706,31.0,0.014987057705678306,31.0,0.01586645219515565
32.0,0.016454464045629308,32.0,0.01644361835656289,32.0,0.014624781848855638,32.0,0.015450762565983616
33.0,0.015990300861731935,33.0,0.015979893786252294,33.0,0.014248162138150694,33.0,0.01503606302087445
34.0,0.015533160338984761,34.0,0.015523166235355256,34.0,0.013859991386060264,34.0,0.014617454939253567
35.0,0.015076981403335745,35.0,0.01506738142382187,35.0,0.013465236115006171,35.0,0.014195370926557992
36.0,0.014621302065780368,36.0,0.014612079365931403,36.0,0.01306940964438075,36.0,0.013772859819837826
37.0,0.014168477724433925,37.0,0.014159615299057767,37.0,0.012677642511235019,37.0,0.01335391083854258
38.0,0.013721952729496018,38.0,0.013713432708105749,38.0,0.01229422395579413,38.0,0.012942470097495279
39.0,0.013285236742736758,39.0,0.013277040436592676,39.0,0.011922448603785647,39.0,0.012541925408343852
40.0,0.012861360014157499,40.0,0.012853468289520447,40.0,0.01156464714940873,40.0,0.012154898524399138
41.0,0.012452644624478041,41.0,0.012445038359961873,41.0,0.011222318686993984,41.0,0.011783228690859175
42.0,0.012060673539708109,42.0,0.01205333404188847,42.0,0.010896317399820556,42.0,0.011428069837619076
43.0,0.011686378715332959,43.0,0.011679288034010539,43.0,0.01058708247284396,43.0,0.01109006143486087
44.0,0.011330210744787196,44.0,0.011323351857235254,44.0,0.010294957056965566,44.0,0.010769583207027249
45.0,0.010992415775234589,45.0,0.010985772591557509,45.0,0.01002079689865818,45.0,0.010467218353562374
46.0,0.010673603477813737,46.0,0.010667160504566406,46.0,0.009767674340757369,46.0,0.010184957362480616
47.0,0.01037631376214058,47.0,0.010370054830473421,47.0,0.009547610445349056,47.0,0.009930640629594874
48.0,0.010110302584118857,48.0,0.010104206405716585,48.0,0.009420038479675513,48.0,0.009741422562435972
49.0,0.006783539538940085,49.0,0.006781492445400831,49.0,0.006783538559835518,49.0,0.006781491218244664
50.0,0.006677458938163619,50.0,0.006675443849514129,50.0,0.006677458444837224,50.0,0.006675443430040602
51.0,0.006574849969783004,51.0,0.006572865845284192,51.0,0.00657484947191962,51.0,0.006572865430648814
52.0,0.006477698607576067,52.0,0.006475743800499771,52.0,0.0064776981050086195,52.0,0.006475743388417747
53.0,0.0063868912653232785,53.0,0.006384963861348617,53.0,0.006386890757791626,53.0,0.006384963450367154
54.0,0.006302566469960465,54.0,0.00630066451290566,54.0,0.006302565957164908,54.0,0.006300664102052217
55.0,0.0062249820250996355,55.0,0.006223103457968392,55.0,0.006220041558330303,55.0,0.006218217732357959
56.0,0.00614900305032944,56.0,0.006147147330998614,56.0,0.006143939145437663,56.0,0.006142238376819745
57.0,0.0060789842201717835,57.0,0.006077149459068992,57.0,0.006073730801236821,57.0,0.006072182485548112
58.0,0.006014348465817805,58.0,0.00601253291599897,58.0,0.006008860359400468,58.0,0.0060074835058356
59.0,0.005954558943721296,59.0,0.005952760990985484,59.0,0.005948802151352592,59.0,0.005947610454000188
60.0,0.005899138027053214,60.0,0.0058973561746315795,60.0,0.005893084994503742,60.0,0.005892089228060832
61.0,0.005847671786799147,61.0,0.005845904638955016,61.0,0.005841299031467446,61.0,0.005840508214542345
62.0,0.005799808107864932,62.0,0.00579805435431061,62.0,0.005793094926098912,62.0,0.0057925169310457155
63.0,0.005755251990764253,63.0,0.005753510392743358,63.0,0.005748179686752298,63.0,0.005747821587670015
64.0,0.005713759621457041,64.0,0.005712028999871468,64.0,0.005706311006284942,64.0,0.0057061792948460656
65.0,0.005675131723454357,65.0,0.005673410949264692,65.0,0.005667290764589481,65.0,0.005667391494962482
66.0,0.005639205953779506,66.0,0.005637493940982409,66.0,0.005630957515562785,66.0,0.005631296409016699
67.0,0.005605847353188841,67.0,0.00560414305497427,67.0,0.005597176999866877,67.0,0.005597759524619367
68.0,0.00557493484451587,68.0,0.005573237253810667,68.0,0.005565828697134152,68.0,0.005566660130370957
69.0,0.005546340136289011,69.0,0.005544648292989679,69.0,0.005536784793363132,69.0,0.005537870265435096
70.0,0.005519892443273943,70.0,0.0055182054524624095,70.0,0.005509875001550222,70.0,0.00551121951346973
71.0,0.005495316878140361,71.0,0.005493633947278565,71.0,0.005484825138631596,71.0,0.00548643352749063
72.0,0.005472124234962424,72.0,0.005470444744944644,72.0,0.005461147290889453,72.0,0.005463024076618684
73.0,0.0054494210920815606,73.0,0.005447744726894581,73.0,0.0054379508405791475,73.0,0.005440099735003493
74.0,0.0060133560394445935,74.0,0.006011501877538629,74.0,0.006003194600762767,74.0,0.0060043313060461284
75.0,0.006509518057242888,75.0,0.006507513382997438,75.0,0.006500844079570091,75.0,0.006502069288957627
76.0,0.006937389443788112,76.0,0.006935254842113434,76.0,0.006928167089820234,76.0,0.006929467738483125
77.0,0.0073200784633318935,77.0,0.007317827723427326,77.0,0.007310370763246626,77.0,0.007311737495424761
78.0,0.007666471214728814,78.0,0.007664115420496152,78.0,0.007656329011757639,78.0,0.007657754241136188
79.0,0.00798171979615448,79.0,0.007979268450144275,79.0,0.00797118678270011,79.0,0.007972663963800492
80.0,0.008267525285031179,80.0,0.00826245549550791,80.0,0.008201827968705642,80.0,0.008229552398729814
81.0,0.008500407927111115,81.0,0.0084951995261404,81.0,0.008429396780308376,81.0,0.008459615921148066
82.0,0.008709836658804052,82.0,0.008704504682576318,82.0,0.008631785994568283,82.0,0.008665365149302372
83.0,0.008897820663696068,83.0,0.008892378927116846,83.0,0.008811169902579168,83.0,0.008848889248853641
84.0,0.009065972110222925,84.0,0.009060433413733382,84.0,0.008969365195383817,84.0,0.009011900337520314
85.0,0.0092155705056251,85.0,0.009209946802914247,85.0,0.009107883746986328,85.0,0.009155792290190359
86.0,0.00934763013862099,86.0,0.009341932664596842,86.0,0.00922799132118242,86.0,0.009281704008328423
87.0,0.009462963823986387,87.0,0.00945720318691296,87.0,0.009330763923215924,87.0,0.009390579606282276
88.0,0.009562239006935539,88.0,0.009556425250995593,88.0,0.009417137486034743,88.0,0.009483221383856185
89.0,0.00964602464675458,89.0,0.009640167292124063,89.0,0.009487949451466162,89.0,0.009560334078678257
90.0,0.009714828954798388,90.0,0.009708937022058273,90.0,0.009543972848625742,90.0,0.009622560750141602
91.0,0.009769129306109521,91.0,0.009763211330740594,91.0,0.009585945256994358,91.0,0.009670512174689618
92.0,0.009809396852119194,92.0,0.009803460892973069,92.0,0.009614597427008086,92.0,0.00970479345338849
93.0,0.00983612034564688,93.0,0.009830173988220172,93.0,0.009630691489610642,93.0,0.009726035162095662
94.0,0.009849838766192194,94.0,0.009843889115406805,94.0,0.00963509362573364,94.0,0.009734946555143094
95.0,0.009851208584043796,95.0,0.00984526222533618,95.0,0.009628957977586814,95.0,0.00973244302593308
96.0,0.009841187598188817,96.0,0.009835250456044947,96.0,0.00961431142601988,96.0,0.009720037125311248
97.0,0.009821614816118566,97.0,0.009815691670592448,97.0,0.009596415942314022,97.0,0.009701338832059925
98.0,0.009797157748547664,98.0,0.009791250585366744,98.0,0.00959692724003604,98.0,0.009689766333451278
99.0,0.006739870086420326,99.0,0.006737836163305294,99.0,0.006739868886687799,99.0,0.0067378352940762895
100.0,0.006638366322527643,100.0,0.006636363027660967,100.0,0.006638365727255242,100.0,0.00663636266818676
101.0,0.006545054389697166,101.0,0.0065430792537071675,101.0,0.006545053797909811,101.0,0.006543078899075293
102.0,0.006459178547974582,102.0,0.0064572293269608465,102.0,0.006459177959108167,102.0,0.006457228975751834
103.0,0.006380120036193419,103.0,0.006378194672933656,103.0,0.006380119449726344,103.0,0.006378194324230164
104.0,0.006307177264608079,104.0,0.006305273913572173,104.0,0.0063071766800706155,104.0,0.0063052735667548454
105.0,0.006239905519614522,105.0,0.006238022458042365,105.0,0.006238456792461404,105.0,0.006236590230510338
106.0,0.006176311093760886,106.0,0.006174447183398073,106.0,0.00617482086063069,106.0,0.006173003240027975
107.0,0.006117243887504397,107.0,0.006115397717271927,107.0,0.0061156917820049325,107.0,0.006113931513418353
108.0,0.006062181986981937,108.0,0.006060352288112956,108.0,0.006060553550001948,108.0,0.0060588562376029925
109.0,0.006010678409587967,109.0,0.006008864034321093,109.0,0.006008962323854762,109.0,0.006007332165811635
110.0,0.005962358049071779,110.0,0.005960557950345947,110.0,0.005960544803035914,110.0,0.005958985243799477
111.0,0.005916910412195298,111.0,0.00591512362561003,111.0,0.005914991634107539,111.0,0.005913505674228324
112.0,0.005874081456745768,112.0,0.005872307085059243,112.0,0.005872049553301193,112.0,0.005870639907608036
113.0,0.005833665776749367,113.0,0.00583190297681355,113.0,0.005831513717514515,113.0,0.0058301829030140626
114.0,0.00579549946388593,114.0,0.005793747435820454,114.0,0.005793220640456335,114.0,0.005791971029727492
115.0,0.005759453538012562,115.0,0.0057577115164527265,115.0,0.00575704166421607,115.0,0.005755875521006526
116.0,0.0057254274882164655,116.0,0.005723694735609693,116.0,0.005722876524628068,116.0,0.005721796029971042
117.0,0.005693342080940389,117.0,0.005691617883119172,117.0,0.005690646175541817,117.0,0.005689653448757814
118.0,0.005663130017477427,118.0,0.0056614136821613184,118.0,0.005660283459693023,118.0,0.005659380576529525
119.0,0.0056347220394341755,119.0,0.005633012899031299,119.0,0.005631719229913926,119.0,0.005630908238502484
120.0,0.0056080242996545465,120.0,0.00560632172098587,120.0,0.00560485974581784,120.0,0.005604142679037796
121.0,0.005582879476278464,121.0,0.005581182882113971,121.0,0.005579547838758677,121.0,0.00557892671714049
122.0,0.005558998206004863,122.0,0.005557307117384829,122.0,0.005555494459251819,122.0,0.0055549712650260555
123.0,0.005535844267008841,123.0,0.005534158380483908,123.0,0.005532164166944727,123.0,0.005531740711826739
124.0,0.005845259757208902,124.0,0.00584347764688487,124.0,0.0058420779754606465,124.0,0.005841280974633083
125.0,0.006136632442816153,125.0,0.006134762649739255,125.0,0.006133950463417737,125.0,0.006133113184595688
126.0,0.006393898892333909,126.0,0.0063919515964120715,126.0,0.006391107353014288,126.0,0.006390234722017651
127.0,0.006625550915990529,127.0,0.006623533846383443,127.0,0.006622661448492045,127.0,0.00662175680953828
128.0,0.006835374763129483,128.0,0.006833294513173066,128.0,0.006832397315251197,128.0,0.0068314635034330785
129.0,0.007025964446365366,129.0,0.007023826825493005,129.0,0.007022907805454767,129.0,0.007021947306525914
130.0,0.007197427109371777,130.0,0.007193053580558167,130.0,0.0071779534363177536,130.0,0.007183347653656477
131.0,0.007343749561332284,131.0,0.007339288817637493,131.0,0.00732285297987564,131.0,0.0073288692738635326
132.0,0.007476111375307786,132.0,0.007471572119183875,132.0,0.00745330591752511,132.0,0.007460194870073989
133.0,0.0075959515273544475,133.0,0.007591341588290485,133.0,0.007570788996547153,133.0,0.007578781268814145
134.0,0.007704482595988355,134.0,0.007699809057364328,134.0,0.00767655901074501,134.0,0.007685862239263472
135.0,0.00780270839372403,135.0,0.007797977709347103,135.0,0.007771668422632499,135.0,0.007782465131061287
136.0,0.007891448096949999,136.0,0.007886666193397014,136.0,0.007856988347835289,136.0,0.007869434436526681
137.0,0.007971362122902417,137.0,0.007966534486825482,137.0,0.00793323374775503,137.0,0.00794745732712588
138.0,0.008042976920531747,138.0,0.00803810867182262,138.0,0.008000987872495669,138.0,0.008017088270380217
139.0,0.00810670730156734,139.0,0.008101803254133275,139.0,0.008060724581694333,139.0,0.008078771355517649
140.0,0.008162875953567655,140.0,0.008157940665716814,140.0,0.008112828299714192,140.0,0.008132860028278798
141.0,0.008211730523805933,141.0,0.00820676834003503,141.0,0.008157612293124014,141.0,0.00817963477519629
142.0,0.008253459364286848,142.0,0.0082484744496339,142.0,0.00819533707159865,142.0,0.008219320207082445
143.0,0.00828820808251079,143.0,0.008283204449366347,143.0,0.008226232859403871,143.0,0.008252104597631104
144.0,0.008316101575431948,144.0,0.008311083099896354,144.0,0.008250535956129283,144.0,0.008278169153767913
145.0,0.008337284048777554,145.0,0.00833225446611281,145.0,0.008268568594864476,145.0,0.008297748167823027
146.0,0.00835201588615328,146.0,0.00834697873142934,146.0,0.008280970552001964,146.0,0.00831129399210774
147.0,0.008360954672593245,147.0,0.008355913055881424,147.0,0.00828957436814538,147.0,0.008320058343659587
148.0,0.00836600853796468,148.0,0.008360964409770938,148.0,0.008301965695475108,148.0,0.008328816242275851
149.0,0.00580149050608646,149.0,0.005799739759866138,149.0,0.00580148972191361,149.0,0.005799739267038387


==> code/data/example1_error_est/ROMROMstate_pretr.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5
0.0,0.016406004802947127,0.0,0.016406038690826744,0.0,0.016539108709733533,0.0,0.01765831584181968,0.0,0.005711673207198373
1.0,0.03474964075604014,1.0,0.03475238639039697,1.0,0.03479816350554396,1.0,0.03544045858546403,1.0,0.013851524030840022
2.0,0.052923840439499076,2.0,0.05293106066449796,2.0,0.05294746254864032,2.0,0.05342624135810497,2.0,0.023352040768710128
3.0,0.06993833669531782,3.0,0.06995073744162505,3.0,0.069950934115675,3.0,0.0703473194829679,3.0,0.03322435401973117
4.0,0.08556834686067288,4.0,0.08558591190158596,4.0,0.08557510773004358,4.0,0.08592151276417095,4.0,0.042837446003598095
5.0,0.09987999425771868,5.0,0.09991409545712142,5.0,1.5782779047242859,5.0,1.5703254570297933,5.0,0.0518514786297977
6.0,1.571668906692092,6.0,1.5721463530464108,6.0,2.2472739274841347,6.0,2.230604752912025,6.0,0.06009786611652302
7.0,2.2319116833398267,7.0,2.2325919746072773,7.0,2.773811517638165,7.0,2.7482434425216966,7.0,0.0675178984608994
8.0,2.7495996654296575,8.0,2.7504415595677467,8.0,3.2293878431515948,8.0,3.1952106830279265,8.0,0.07411897172297799
9.0,3.1966363963276527,9.0,3.197620653606535,9.0,3.641637864235306,9.0,3.5992203216901273,9.0,0.07994545734479876
10.0,3.6007224434701226,10.0,3.601838438149074,10.0,4.024681567167391,10.0,3.974376468965726,10.0,0.08506021221161791
11.0,3.9759577833900375,11.0,3.977199348092574,11.0,4.386860339085696,11.0,4.328985984034323,11.0,0.08953328120809373
12.0,4.330647666530741,12.0,4.332011289898032,12.0,4.73357036455804,12.0,4.668411244576835,12.0,0.0934352660617111
13.0,4.67015374610969,13.0,4.671637628408572,13.0,5.0685281533987006,13.0,4.9963398341651635,13.0,0.09683364133652668
14.0,4.9981632432691265,14.0,4.999766732614224,14.0,5.394413548025728,14.0,5.315427655247991,14.0,0.09979088646839074
15.0,5.3173318643539,15.0,5.319055084586426,15.0,5.713227844190941,15.0,5.62765622098138,15.0,0.10236370262109958
16.0,5.629641009975583,16.0,5.631484594130848,16.0,6.026507482248465,16.0,5.934545460859725,16.0,0.10460284512627331
17.0,5.936610542316263,17.0,5.938575428418871,17.0,6.335458618212102,17.0,6.237287564057096,17.0,0.10655326477872293
18.0,6.239432609971848,18.0,6.241519876054519,18.0,6.641045597370606,18.0,6.536834911149078,18.0,0.10825434301144073
19.0,6.539059571804891,19.0,6.541270297641799,19.0,6.944051199633477,19.0,6.833959945081343,19.0,0.10974004039969056
20.0,6.836263867841005,20.0,6.838599017484403,20.0,7.245118742528703,20.0,7.129297071203736,20.0,0.1110387548834943
21.0,7.131679927872326,21.0,7.134140251666773,21.0,7.544781969848628,21.0,7.423372552607361,21.0,0.11217257778295901
22.0,7.4258340891965675,22.0,7.428420047707592,22.0,7.843485903219978,22.0,7.716625797304976,22.0,0.11315539484798476
23.0,7.7191659438158435,23.0,7.721877658063263,23.0,8.141596973924477,23.0,8.0094221901141,23.0,0.11398898850039871
24.0,8.014985491919255,24.0,8.017821682619322,24.0,8.339918161370223,24.0,8.253066533318396,24.0,0.11777957118276665
25.0,8.256780049339643,25.0,8.259663868828746,25.0,8.503587688381673,25.0,8.418518822107991,25.0,0.12462744871351004
26.0,8.421992348589553,26.0,8.424913565388678,26.0,8.664049234627296,26.0,8.58062852904124,26.0,0.1314612703914991
27.0,8.584056992999116,27.0,8.587017750149581,27.0,8.821620364668009,27.0,8.739762082918213,27.0,0.1383255447752698
28.0,8.743189041386913,28.0,8.746190271719707,28.0,8.976493322123149,28.0,8.896118664814196,28.0,0.14513757054063267
29.0,8.899559349014861,29.0,8.90260152992119,29.0,9.128819223694524,29.0,9.049855735084199,29.0,0.1518254876859716
30.0,9.056081710632965,30.0,9.062240007555406,30.0,10.32507768619537,30.0,9.716433446581643,30.0,0.15835611613124156
31.0,9.723002353124263,31.0,9.72950686754104,31.0,10.991157703042795,31.0,10.381975297414433,31.0,0.16472511474771298
32.0,10.388896400694588,32.0,10.395748587218376,32.0,11.688633995752411,32.0,11.063772520545125,32.0,0.17094372229899682
33.0,11.071062101043056,33.0,11.078272247772848,33.0,12.42473324897001,33.0,11.773667988011736,33.0,0.17702961385459656
34.0,11.781347522431517,34.0,11.788932573461004,34.0,13.203583968983132,34.0,12.519385955745213,34.0,0.1830015600752296
35.0,12.527480448857654,35.0,12.535462164610822,35.0,14.02697941164119,35.0,13.305505769117413,35.0,0.18887658975807897
36.0,13.314042329800806,36.0,13.322445748171942,36.0,14.894983011287156,36.0,14.134220283009894,36.0,0.1946686346206038
37.0,14.143226963027399,37.0,14.152079131034126,37.0,15.806408486410755,37.0,15.005940851342162,37.0,0.20038799617726696
38.0,15.015445734755907,38.0,15.02477468408374,38.0,16.75919011443811,38.0,15.919776907540067,38.0,0.20604123658463316
39.0,15.929807422281256,39.0,15.939641359224723,39.0,17.750654240942918,39.0,16.873905399757703,39.0,0.21163126287121167
40.0,16.88448781332515,40.0,16.894854488331386,40.0,18.777700142190017,40.0,17.865840342962844,40.0,0.21715747642182967
41.0,17.876999398651115,41.0,17.887925615368854,41.0,19.83689170415459,41.0,18.892607985797984,41.0,0.22261592046340997
42.0,18.904366631326372,42.0,18.915877849483113,42.0,20.92444502572343,42.0,19.950822637156747,42.0,0.2279993944153789
43.0,19.963201789187078,43.0,19.975321766162565,43.0,22.036055455076006,43.0,21.03663156866719,43.0,0.23329753647905271
44.0,21.04964983385124,44.0,21.06240022640624,44.0,23.166387912239255,44.0,22.145422356353397,44.0,0.23849696872150933
45.0,22.159095562598985,45.0,22.172495343152736,45.0,24.307646796020816,45.0,23.270938218685775,45.0,0.24358199162724384
46.0,23.2852783965463,46.0,23.29934272282145,46.0,25.444933953025963,46.0,24.40244172163177,46.0,0.24853782847523767
47.0,24.417454371892124,47.0,24.43219172679506,47.0,26.536814555407958,47.0,25.51327525441226,47.0,0.2533631678355039
48.0,25.528949829605327,48.0,25.54435222998542,48.0,27.399612856039017,48.0,26.49565869643958,48.0,0.2581054074320994
49.0,37.481964591283216,49.0,37.49327907525133,49.0,37.48197000125655,49.0,37.4932858599108,49.0,0.25426038880212193
50.0,37.504665020343914,50.0,37.515986398590684,50.0,37.50466779116478,50.0,37.51598875603155,50.0,0.2504358606629279
51.0,37.527369960118534,51.0,37.5386981959089,51.0,37.52737280178106,51.0,37.53870056395865,51.0,0.24673682724832094
52.0,37.55008586785633,52.0,37.56142096322628,52.0,37.550088781152155,52.0,37.56142335343625,52.0,0.24323813894057472
53.0,37.57281392128544,53.0,37.584155879120075,53.0,37.57281690699367,53.0,37.584158298302505,53.0,0.23997347704747485
54.0,37.59555480395661,54.0,37.606903627646915,54.0,37.595557862843044,54.0,37.60690607991632,54.0,0.23694848312697803
55.0,37.618308911350134,55.0,37.629664743553654,55.0,37.64818845529725,55.0,37.65923080647758,55.0,0.23417329678780002
56.0,37.6706491154456,56.0,37.68202124433794,56.0,37.70169769516237,56.0,37.71213718974861,56.0,0.23163693631876503
57.0,37.7235713391242,57.0,37.734960517853075,57.0,37.75620000352385,57.0,37.76582726965932,57.0,0.22932099489906058
58.0,37.77727764688873,58.0,37.788684907446985,58.0,37.811780981545034,58.0,37.82044705368454,58.0,0.2272057118583385
59.0,37.83191406683683,59.0,37.84334069617748,59.0,37.868524878333375,59.0,37.87611243323227,59.0,0.22527236226477876
60.0,37.887596506884655,60.0,37.89904402736444,60.0,37.92651243209043,60.0,37.93292203434096,60.0,0.22350416130741177
61.0,37.94442360521129,61.0,37.955893755771726,61.0,37.985820309358054,61.0,37.99096366820818,61.0,0.22188653538254965
62.0,38.002483180622434,62.0,38.01397789693215,62.0,38.046521398605414,62.0,38.0503177968588,62.0,0.2204071100699747
63.0,38.06185569819814,63.0,38.07337709088375,63.0,38.10868530851411,63.0,38.11105954456647,63.0,0.21905557077923654
64.0,38.12261628076396,64.0,38.13416661123943,64.0,38.17237885026223,64.0,38.17325995453251,64.0,0.21782346556932988
65.0,38.184835965615406,65.0,38.196417619183926,65.0,38.237666452086856,65.0,38.23698682824089,65.0,0.21670397394336488
66.0,38.24858254389272,66.0,38.26019799988637,66.0,38.30461050523295,66.0,38.30230531992355,66.0,0.2156916344051467
67.0,38.313921155102236,67.0,38.32557295391917,67.0,38.37327165153508,67.0,38.369278378785026,67.0,0.21478199349761581
68.0,38.38091472962377,68.0,38.39260543668233,68.0,38.44370902049963,68.0,38.437967089669094,68.0,0.21397109889057192
69.0,38.449624330294746,69.0,38.46135649721457,69.0,38.51598041230964,69.0,38.508430935875914,69.0,0.21325469464834823
70.0,38.52010941756674,70.0,38.531885541382074,70.0,38.590142394934325,70.0,38.58072798015758,70.0,0.21262686088811206
71.0,38.59242803571748,71.0,38.6042505176659,71.0,38.666250207204705,71.0,38.65491490791742,71.0,0.21207762115309553
72.0,38.66663686690946,72.0,38.678507973129676,72.0,38.744357076193324,72.0,38.731046708999436,72.0,0.21158864068390676
73.0,38.742790936818814,73.0,38.754712763047614,73.0,38.82451097603553,73.0,38.809174901472865,73.0,0.21112578209720675
74.0,38.82203493123358,74.0,38.834009033504174,74.0,38.88774789802752,74.0,38.880385894460325,74.0,0.23345071821726243
75.0,38.89274095743883,75.0,38.90472207396424,75.0,38.94463495190624,75.0,38.937296467768846,75.0,0.2531729995581181
76.0,38.94956897862789,76.0,38.96155726414335,76.0,39.00141627205488,76.0,38.99409577619004,76.0,0.27020832867243
77.0,39.00634038099638,77.0,39.018337537822795,77.0,39.058138281008006,77.0,39.05083741518232,77.0,0.28552947215632474
78.0,39.063069286750334,78.0,39.0750764850096,78.0,39.11481544039327,78.0,39.10753555358224,78.0,0.29947589624582865
79.0,39.11976173180231,79.0,39.131779885150664,79.0,39.17145403156716,79.0,39.164196315472175,79.0,0.31224297663557304
80.0,39.18825670105838,80.0,39.212302363194325,80.0,39.502157859014766,80.0,39.369079562856754,80.0,0.3239899031522927
81.0,39.39324713734046,81.0,39.417399109992594,81.0,39.72510476943593,81.0,39.5832001549607,81.0,0.3348586702408961
82.0,39.60748278378967,82.0,39.63174449245027,82.0,39.965623073867164,82.0,39.81075229599236,82.0,0.3449747055132016
83.0,39.83515978194541,83.0,39.85953711088081,83.0,40.22690650258332,83.0,40.0554349683319,83.0,0.35444610784942837
84.0,40.07997890534701,84.0,40.10448003330933,84.0,40.511670895194285,84.0,40.320460427348806,84.0,0.36336397093419914
85.0,40.345154013960844,85.0,40.36978924333332,85.0,40.82217359207998,85.0,40.60856773414521,85.0,0.3718036113759597
86.0,40.633425570223714,86.0,40.65820715397199,86.0,41.160228729708784,86.0,40.922036853881565,86.0,0.379826233495636
87.0,40.947074730881056,87.0,40.9720166965004,87.0,41.527220071692284,87.0,41.26270189085783,87.0,0.3874806868763946
88.0,41.28793658056489,88.0,41.31305454886777,88.0,41.92411104457584,88.0,41.631962569033455,88.0,0.3948051176865583
89.0,41.657411613028835,89.0,41.682722608721434,89.0,42.35145024694271,89.0,42.030792630505076,89.0,0.4018284191392766
90.0,42.05647413027143,90.0,42.08199638016336,90.0,42.80936870816029,90.0,42.459742601414895,90.0,0.4085714526174903
91.0,42.4856750062004,91.0,42.51142771908364,91.0,43.29756134274589,91.0,42.91893183064406,91.0,0.4150480527929172
92.0,42.94513371579518,92.0,42.97113683469828,92.0,43.8152364343611,92.0,43.40801908962539,92.0,0.4212658594855591
93.0,43.434508910144594,93.0,43.460782820956624,93.0,44.360994976854585,93.0,43.92612710873642,93.0,0.4272270567942539
94.0,43.95292289624668,94.0,43.97948806161618,94.0,44.93253731075631,94.0,44.47165697095534,94.0,0.43292920383090705
95.0,44.49877590177328,95.0,44.525652350313244,95.0,45.52587353308323,95.0,45.04179700563544,95.0,0.43836672314299013
96.0,45.069254649071574,96.0,45.09646113174995,96.0,46.132787909458315,96.0,45.630997515130815,96.0,0.44353498991205687
97.0,45.65880613961713,97.0,45.68635832466833,97.0,46.73028030077383,97.0,46.22487830083646,97.0,0.4484432068671489
98.0,46.25304153515067,98.0,46.28094647554412,98.0,47.218066047179555,98.0,46.76566272869008,98.0,0.45314834426999834
99.0,66.15669948399578,99.0,66.17666993697704,99.0,66.15671126024033,99.0,66.17667847424137,99.0,0.44588755986848216
100.0,66.19670309527746,100.0,66.21668565424069,100.0,66.196709031237,100.0,66.21668924102336,100.0,0.4394379644900513
101.0,66.23672150278352,101.0,66.256716145585,101.0,66.23672749174182,101.0,66.25671973666861,101.0,0.43352294483094195
102.0,66.27676158268743,102.0,66.29676831465525,102.0,66.276767624967,102.0,66.29677192053985,102.0,0.42809343664412053
103.0,66.31682445348201,103.0,66.33684328072928,103.0,66.31683054939204,103.0,66.33684690744364,103.0,0.4231093004323823
104.0,66.35691075722711,104.0,66.37694168634464,104.0,66.35691690706281,104.0,66.37694533736362,104.0,0.4185247988776101
105.0,66.39702086148024,105.0,66.41706402088388,105.0,66.41243992587522,105.0,66.43231664197509,105.0,0.41431113695951116
106.0,66.45240866460337,106.0,66.47246897599074,106.0,66.46844630896722,106.0,66.48801772546321,106.0,0.4104307488423218
107.0,66.50812649685086,107.0,66.52820455702495,107.0,66.52500563866742,107.0,66.544158924469,107.0,0.40684643028223016
108.0,66.56428469338991,108.0,66.58438131329382,108.0,66.58217014590623,108.0,66.60082230375686,108.0,0.40352480764460574
109.0,66.62096532428235,109.0,66.64108151114384,109.0,66.63999145258265,109.0,66.65807497369683,109.0,0.40043719790057253
110.0,66.67823550733603,110.0,66.69837244884005,110.0,66.69851956696604,110.0,66.71597560821996,110.0,0.39755951417506863
111.0,66.73615392331551,111.0,66.75631297190517,111.0,66.75780262169592,111.0,66.77457768234272,111.0,0.39487184401873365
112.0,66.7947740518548,112.0,66.81495670820583,112.0,66.81788702633563,112.0,66.83393119667393,112.0,0.3923579436655237
113.0,66.85414589503566,113.0,66.87435379022209,113.0,66.87881771937339,113.0,66.89408367275334,113.0,0.3900047429416787
114.0,66.91431697216652,114.0,66.9345518482318,114.0,66.94063841282194,114.0,66.95508077441644,114.0,0.3878018881384842
115.0,66.97533294076057,115.0,66.99559662948943,115.0,67.0033918050094,115.0,67.01696672512098,115.0,0.3857413182652327
116.0,67.03723801355572,116.0,67.05753241328955,116.0,67.06711976139763,116.0,67.0797846072231,116.0,0.3838168452569217
117.0,67.10007525757422,117.0,67.12040230797332,117.0,67.13186346748067,117.0,67.14357658841578,117.0,0.3820236820982143
118.0,67.16388682057791,118.0,67.18424847534985,118.0,67.1976635538849,118.0,67.20838409798486,118.0,0.3803578235440713
119.0,67.22871410792841,119.0,67.24911230576231,119.0,67.26456018166112,119.0,67.27424795817802,119.0,0.3788151170667635
120.0,67.29459791585965,120.0,67.31503455018618,120.0,67.33259304645738,120.0,67.34120845267614,120.0,0.3773897403476231
121.0,67.36157850448186,121.0,67.38205539323747,121.0,67.40180118359909,121.0,67.40930526421216,121.0,0.37607157412239234
122.0,67.42969554499786,122.0,67.45021440213134,122.0,67.4722221965061,122.0,67.47857705873102,122.0,0.3748415565660972
123.0,67.49898772398845,123.0,67.51955013402929,123.0,67.54388932516198,123.0,67.54905981436485,123.0,0.3736638842207416
124.0,67.57020861305637,124.0,67.59081578803726,124.0,67.60700950092433,124.0,67.61623399170902,124.0,0.3949654211921087
125.0,67.63712552936553,125.0,67.65774041477785,125.0,67.66669886523117,125.0,67.67593657081602,125.0,0.4150641788623332
126.0,67.69678392728378,126.0,67.71740762401782,126.0,67.72635286169634,126.0,67.73560136622977,126.0,0.4328463917672277
127.0,67.75643269064979,127.0,67.77706660665815,127.0,67.78599482538905,127.0,67.79525548735575,127.0,0.4489236946777853
128.0,67.81608008408891,128.0,67.83672523517487,128.0,67.84563323131431,128.0,67.8549072403297,128.0,0.4635483223411493
129.0,67.87573013857087,129.0,67.89638733600408,129.0,67.9052722797075,129.0,67.91456072042644,129.0,0.47689246672468905
130.0,67.95590011038185,130.0,67.9972187358945,130.0,68.14026338225065,130.0,68.08909456682869,130.0,0.48910763769622284
131.0,68.13052525339056,131.0,68.17193428068167,131.0,68.32494334078818,131.0,68.26885515985825,131.0,0.500333514942925
132.0,68.31038220740993,132.0,68.35188328854994,132.0,68.51939677823098,132.0,68.45612405127092,132.0,0.51069602547244
133.0,68.49775345486118,133.0,68.53934958984901,133.0,68.725414908948,133.0,68.65293990167018,133.0,0.5203056149758012
134.0,68.69467854682354,134.0,68.7363740266805,134.0,68.94455635138173,134.0,68.86110352034292,134.0,0.5292569553010166
135.0,68.9029591177772,135.0,68.94475946196539,135.0,69.17815689293039,135.0,69.08218519539808,135.0,0.5376296974607039
136.0,69.1241662033479,136.0,69.16607809461593,136.0,69.42733598287126,136.0,69.31753155051724,136.0,0.5454897698386652
137.0,69.35964709042874,137.0,69.40167830677895,137.0,69.69300051583393,137.0,69.56827082133827,137.0,0.5528908636745224
138.0,69.61053058975345,138.0,69.65268993214616,138.0,69.97584546828212,138.0,69.8353157751628,138.0,0.5598758909593562
139.0,69.87772995283113,139.0,69.92002716636796,139.0,70.27635020703008,139.0,70.11936329138378,139.0,0.566478303625567
140.0,70.16194244903697,140.0,70.20438813433294,140.0,70.59476815169603,140.0,70.4208889469908,140.0,0.5727232328728417
141.0,70.46364394523467,141.0,70.50624945521575,141.0,70.93110520726731,141.0,70.74013347861133,141.0,0.5786284558036766
142.0,70.78307535639001,142.0,70.82585267135649,142.0,71.28507723712931,142.0,71.07707467459649,142.0,0.5842052361332188
143.0,71.12021451545925,143.0,71.16317608483314,143.0,71.65602370507743,143.0,71.43136999816315,143.0,0.5894591367769306
144.0,71.4747187531017,144.0,71.5178772828823,144.0,72.04271630192149,144.0,71.80223189274646,144.0,0.5943910212262244
145.0,71.84580011370113,145.0,71.88916825521146,145.0,72.44287041794067,145.0,72.18812033636019,145.0,0.5989988432596209
146.0,72.23191770395947,146.0,72.27550752935483,146.0,72.8516205150542,146.0,72.58582414767808,146.0,0.6032821241507859
147.0,72.6298584232793,147.0,72.67368031390396,147.0,73.25526344119929,147.0,72.98686247995722,147.0,0.607254954153903
148.0,73.03113629437593,148.0,73.07519561523284,148.0,73.59451149129879,148.0,73.35725654202461,148.0,0.6109791097760111
149.0,103.77422418527064,149.0,103.8055501306202,149.0,103.77423821217289,149.0,103.80555895140567,149.0,0.6020451763873356


==> code/data/example1_error_est/adjoint_esteffec_basis.csv <==
x1,y1,x2,y2
2,0.0029160521491926124,2,0.0029160521491926163
7,0.02013650499337587,7,0.020136504993383438
12,0.032895832987247596,12,0.03289583298728794
17,0.09256399811413905,17,0.09256399814297896
22,0.06746787420692589,22,0.0674678742196801
27,0.07440600235838274,27,0.07440600256060141
32,0.06777156000897393,32,0.0677715608642302
37,0.06466452178580734,37,0.06466453654298768
42,0.058305449366079946,42,0.05830544821559557
47,0.03902527580336266,47,0.03902536023412644
52,0.06567928704513573,52,0.06568599484361813
57,0.0667267268434867,57,0.06673368658303516


==> code/data/example1_error_est/adjoint_estest_basis.csv <==
x1,y1,x2,y2,x3,y3
2,0.10378519529935985,2,0.10378519529935971,2,0.00030264304180707333
7,0.0027032382640454506,7,0.002703238264044435,7,5.4433770802235935e-05
12,0.0015538226371274327,12,0.001553822637125527,12,5.111428996274865e-05
17,0.00029357449377802536,17,0.0002935744936865572,17,2.7174428888428466e-05
22,0.00031200123283573405,22,0.0003120012327767529,22,2.10500599293671e-05
27,7.271135089952367e-05,27,7.271135070191068e-05,27,5.410160946511154e-06
32,2.381971060846659e-05,32,2.3819710307869164e-05,32,1.6142989468980863e-06
37,9.988949086632893e-06,37,9.988946807041467e-06,37,6.459306158298929e-07
42,3.352326786290214e-06,42,3.352326852438399e-06,42,1.9545891969659757e-07
47,2.952214398949057e-06,47,2.952208011878827e-06,47,1.1521098114964547e-07
52,4.5305502006115583e-07,52,4.5300875446400315e-07,52,2.975633070983638e-08
57,4.45466870909455e-07,57,4.454204126129373e-07,57,2.9724546212997956e-08


==> code/data/example1_error_est/basissize_control_eff.csv <==
x1,y1,x2,y2,x3,y3,x4,y4
2,9.758102288536468e-05,2,8.506513149483696e-05,2,0.3320650983319668,2,0.33851408121182425
7,0.0003259950378410903,7,0.000271193102628783,7,0.852805950812698,7,0.8569961266143815
12,0.00018718346914440093,12,0.000179585187788792,12,0.6396459390709917,12,0.63972407713106
17,0.0007884157768016825,17,0.0007460496736075272,17,0.8906392220987894,17,0.890654469955448
22,0.0005961635876015085,22,0.0005918373543573393,22,0.8085307769278874,22,0.8085339718159187
27,0.0005826012931062979,27,0.0005725021665280889,27,0.5423113253555757,27,0.5423115617839371
32,0.0026901839353133984,32,0.002597868809519352,32,0.6123705831605637,32,0.6123709091108487
37,0.00036516550992054977,37,0.00035417840255944663,37,0.4051613677202762,37,0.4051614143933056
42,0.0006815499993678245,42,0.0006418748995596159,42,0.6209176934933541,42,0.6209177131530793
47,0.0006641820013917781,47,0.000652140291412476,47,0.5961143991432671,47,0.596114404116081
52,0.0011707189637719163,52,0.0011237813447927643,52,0.7216495660433715,52,0.7216495674867359
57,0.000965594519560043,57,0.000932450541267639,57,0.638052307059375,57,0.6380523078152758


==> code/data/example1_error_est/basissize_control_error_est.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5
2,0.0026561840003616628,2,27.220292653440087,2,31.225297059852075,2,0.007998985782318698,2,0.007846598259230354
7,0.00025660060519097053,7,0.7871304020158297,7,0.9461914875549504,7,0.0003008897920405433,7,0.00029941862888539273
12,6.600946691289428e-05,12,0.3526458143651774,12,0.36756632173098386,12,0.00010319688265161981,12,0.00010318427783572533
17,5.342678391860195e-05,17,0.06776473209032677,17,0.07161290435294536,17,5.9987009995699316e-05,17,5.998598302804728e-05
22,4.064860176660205e-05,22,0.06818363719348375,22,0.06868204831501605,22,5.027464992866621e-05,22,5.027445127049855e-05
27,9.357926370675152e-06,27,0.016062316494932876,27,0.016345661060858222,27,1.7255635154842963e-05,27,1.7255627632005846e-05
32,1.4438631051750161e-05,32,0.00536715412394717,32,0.005557875362621388,32,2.3578257102471478e-05,32,2.3578244552333144e-05
37,8.190409138351799e-07,37,0.0022429311029317756,37,0.002312509480861722,37,2.0215177928825793e-06,37,2.0215175600115406e-06
42,5.388717382559654e-07,42,0.0007906519611447998,42,0.0008395276690608717,42,8.67863396232456e-07,42,8.678633687538456e-07
47,4.413000032952114e-07,47,0.000664423358130434,47,0.000676694890817735,47,7.40294151474022e-07,47,7.40294145298454e-07
52,1.8510718763412222e-07,52,0.00015810334431148008,52,0.00016471815312814052,52,2.5650564532175885e-07,52,2.5650564480872433e-07
57,1.494010878485062e-07,57,0.0001547141533732935,57,0.0001602241419104115,57,2.3415178692333048e-07,57,2.3415178664593076e-07


==> code/data/example1_error_est/state_esteffec_basis.csv <==
x1,y1,x2,y2
2,0.19904407751836312,2,0.19904407751836253
7,0.8593573344149212,7,0.8593573344151504
12,0.5091148592259575,12,0.5091148592279365
17,0.46366158557274406,17,0.4636615856333962
22,0.48583255455461144,22,0.4858325545126261
27,0.6238255619786824,27,0.6238255615496026
32,0.6031546343168523,32,0.60315463699372
37,0.4399763319512214,37,0.43997638788544896
42,0.42933841697782843,42,0.42933850856785266
47,0.46039688536159634,47,0.46039740871048707
52,0.47816332236258213,52,0.4781705817320654
57,0.3773568518340916,57,0.37735913926570225


==> code/data/example1_error_est/state_estest_basis.csv <==
x1,y1,x2,y2,x3,y3
2,0.029848824546061498,2,0.029848824546061584,2,0.005941231746778284
7,0.0031478238661216693,7,0.0031478238661208297,7,0.0027051055267979895
12,0.0008453262850852053,12,0.0008453262850819193,12,0.0004303681726311559
17,0.00019484324952729243,17,0.00019484324950180473,17,9.034133001397022e-05
22,0.0001709462071075097,22,0.00017094620712228276,22,8.305123249046311e-05
27,3.087460978007435e-05,27,3.087460980131054e-05,27,1.926037079692741e-05
32,2.2372984433715645e-05,32,2.2372984334421842e-05,32,1.349436924469439e-05
37,7.1874239646656825e-06,37,7.187423050927994e-06,37,3.162296432151912e-06
42,3.2413756685638307e-06,42,3.2413749770868956e-06,42,1.3916470983716453e-06
47,1.6008908090160108e-06,47,1.600888989230727e-06,47,7.370451422749776e-07
52,7.028061794561766e-07,52,7.02795509770657e-07,52,3.360561377457185e-07
57,5.71217770819623e-07,57,5.712143082783736e-07,57,2.1555293970818057e-07


==> code/data/example1_mpc/FOMROM_expensive_control_est.csv <==
x1,y1,x2,y2,x3,y3
0.0,0.0,0.0,0.0,0.0,0.01
1.0,5.041231713293832e-08,1.0,5.041231713293832e-08,1.0,0.01
2.0,4.247241415121464e-08,2.0,4.2481451336630166e-08,2.0,0.01
3.0,3.489138452592073e-08,3.0,3.4910193929877446e-08,3.0,0.01
4.0,2.8437137452550294e-08,4.0,2.846668020431767e-08,4.0,0.01
5.0,0.001106024586136465,5.0,0.0011060245861373357,5.0,0.01
6.0,0.0024700772496334534,6.0,0.0024701520537460235,6.0,0.01
7.0,0.00387480775630119,7.0,0.003875093285827642,7.0,0.01
8.0,0.005228546553524773,8.0,0.00522919193051538,8.0,0.01
9.0,0.006491360174622649,9.0,0.006492516208041657,9.0,0.01
10.0,0.0076423112987143126,10.0,0.0076441262356332085,10.0,0.01
11.0,0.008668566826979139,11.0,0.008671184864177553,11.0,0.01
12.0,0.00956159551318024,12.0,0.009565156517351004,12.0,0.01
13.0,0.0,13.0,0.0,13.0,0.01
14.0,7.283098816042449e-07,14.0,7.283098816042449e-07,14.0,0.01
15.0,1.4752622590854765e-06,15.0,1.4753165676346843e-06,15.0,0.01
16.0,2.198750053181892e-06,16.0,2.1989360074408727e-06,16.0,0.01
17.0,2.8521440299184435e-06,17.0,2.852543436999569e-06,17.0,0.01
18.0,3.386846223727995e-06,18.0,3.3875454212530685e-06,18.0,0.01
19.0,3.7526644810700203e-06,19.0,3.7537573205393323e-06,19.0,0.01
20.0,3.895531770553165e-06,20.0,3.89713071535041e-06,20.0,0.01
21.0,3.749264111932031e-06,21.0,3.7515369542492547e-06,21.0,0.01
22.0,3.2484180728233533e-06,22.0,3.251694912316539e-06,22.0,0.01
23.0,2.35712536615542e-06,23.0,2.362315394344822e-06,23.0,0.01
24.0,1.2095943991383782e-06,24.0,1.2203681782239989e-06,24.0,0.01
25.0,1.200813816632249e-06,25.0,1.2118513156733456e-06,25.0,0.01
26.0,1.1921776119182273e-06,26.0,1.2034786656517489e-06,26.0,0.01
27.0,1.1836858267196509e-06,27.0,1.1952502326957909e-06,27.0,0.01
28.0,1.1753380827535617e-06,28.0,1.187165603670429e-06,28.0,0.01
29.0,1.1671334278998472e-06,29.0,1.179223795996505e-06,29.0,0.01
30.0,1.1346984777694168e-06,30.0,1.1473138373361233e-06,30.0,0.01
31.0,1.168330770455558e-06,31.0,1.1809235821916994e-06,31.0,0.01
32.0,1.4134708520246705e-06,32.0,1.4241931603176312e-06,32.0,0.01
33.0,1.926254588548989e-06,33.0,1.934453034114335e-06,33.0,0.01
34.0,2.6691895210073406e-06,34.0,2.6755346086715987e-06,34.0,0.01
35.0,3.5952206131913537e-06,35.0,3.6005345548692738e-06,35.0,0.01
36.0,4.673124363294666e-06,36.0,4.678051063928233e-06,36.0,0.01
37.0,5.883283446209787e-06,37.0,5.88832036545476e-06,37.0,0.01
38.0,7.212689303051365e-06,38.0,7.2182496660982915e-06,38.0,0.01
39.0,8.652511974787981e-06,39.0,8.658965578233691e-06,39.0,0.01
40.0,1.0197059999491158e-05,40.0,1.0204756477137078e-05,40.0,0.01
41.0,1.1843086505807016e-05,41.0,1.185236848061836e-05,41.0,0.01
42.0,1.3588816693686182e-05,42.0,1.3600027773431086e-05,42.0,0.01
43.0,1.543197756743692e-05,43.0,1.5445468566882962e-05,43.0,0.01
44.0,1.7364176941589342e-05,44.0,1.738031488125534e-05,44.0,0.01
45.0,1.9350761091513475e-05,45.0,1.9369955343734694e-05,45.0,0.01
46.0,2.1257485069527754e-05,46.0,2.1280286078371888e-05,46.0,0.01
47.0,2.261910003488093e-05,47.0,2.2646571439098534e-05,47.0,0.01
48.0,2.1988257676116606e-05,48.0,2.2023552303189947e-05,48.0,0.01
49.0,7.740092004815081e-07,49.0,1.5638173582962085e-06,49.0,0.01
50.0,7.300522527758121e-07,50.0,2.0560454340699625e-06,50.0,0.01
51.0,1.422936066946801e-06,51.0,2.3917296329972795e-06,51.0,0.01
52.0,2.028531705386125e-06,52.0,2.795047863596851e-06,52.0,0.01
53.0,2.523941415379305e-06,53.0,3.173325070018241e-06,53.0,0.01
54.0,2.9261623646379114e-06,54.0,3.5021679009662513e-06,54.0,0.01
55.0,3.3210598761116207e-06,55.0,3.838736480689586e-06,55.0,0.01
56.0,3.7280007232629537e-06,56.0,4.1962959971647426e-06,56.0,0.01
57.0,4.046275399499424e-06,57.0,4.482027985865273e-06,57.0,0.01
58.0,4.241779069254871e-06,58.0,4.6599343966006166e-06,58.0,0.01
59.0,4.319048844568539e-06,59.0,4.731071951646136e-06,59.0,0.01
60.0,4.302976768496376e-06,60.0,4.717120918212092e-06,60.0,0.01
61.0,4.231114687823281e-06,61.0,4.652383707901152e-06,61.0,0.01
62.0,4.149285531806231e-06,62.0,4.578804628777033e-06,62.0,0.01
63.0,4.105236490811958e-06,63.0,4.5396235086342005e-06,63.0,0.01
64.0,4.137606572739392e-06,64.0,4.5695983112963656e-06,64.0,0.01
65.0,4.262707446211721e-06,65.0,4.6838470785311115e-06,65.0,0.01
66.0,4.467013210068284e-06,66.0,4.871199357664284e-06,66.0,0.01
67.0,4.710565411971364e-06,67.0,5.096172185220022e-06,67.0,0.01
68.0,4.93748147590232e-06,68.0,5.307364078044093e-06,68.0,0.01
69.0,5.086730414965684e-06,69.0,5.447267744716683e-06,69.0,0.01
70.0,5.099295594809348e-06,70.0,5.459824090824046e-06,70.0,0.01
71.0,4.920939283697362e-06,71.0,5.294479418939774e-06,71.0,0.01
72.0,4.529651963280778e-06,72.0,4.933769751597864e-06,72.0,0.01
73.0,3.991870600562512e-06,73.0,4.44597813287754e-06,73.0,0.01
74.0,3.5743725706111456e-06,74.0,4.076003110957593e-06,74.0,0.01
75.0,1.8428002687924767e-06,75.0,2.6904635024435576e-06,75.0,0.01
76.0,1.6313705742288712e-06,76.0,2.550732780629085e-06,76.0,0.01
77.0,1.367824806192997e-06,77.0,2.3911875643048305e-06,77.0,0.01
78.0,1.1076212126078826e-06,78.0,2.2528615865023353e-06,78.0,0.01
79.0,9.11365934616835e-07,79.0,2.1634883153823903e-06,79.0,0.01
80.0,8.634592466418001e-07,80.0,2.1440778212256918e-06,80.0,0.01
81.0,1.110550587695458e-06,81.0,2.2555726414625484e-06,81.0,0.01
82.0,1.6527963413017337e-06,82.0,2.5669232472106017e-06,82.0,0.01
83.0,2.396843587026396e-06,83.0,3.0993869478400264e-06,83.0,0.01
84.0,3.294797164621413e-06,84.0,3.837034348357583e-06,84.0,0.01
85.0,4.326887969635617e-06,85.0,4.753735280160451e-06,85.0,0.01
86.0,5.482767046294275e-06,86.0,5.826699543030645e-06,86.0,0.01
87.0,6.755276001985144e-06,87.0,7.038747006969486e-06,87.0,0.01
88.0,8.138618402474759e-06,88.0,8.377186221833645e-06,88.0,0.01
89.0,9.628041156064547e-06,89.0,9.832686120202422e-06,89.0,0.01
90.0,1.1219903657061134e-05,90.0,1.1398560960297922e-05,90.0,0.01
91.0,1.2911561992382852e-05,91.0,1.3070114291439292e-05,91.0,0.01
92.0,1.4700772298417373e-05,92.0,1.4843698092323308e-05,92.0,0.01
93.0,1.6584099890839208e-05,93.0,1.6714908325962263e-05,93.0,0.01
94.0,1.8551831358177127e-05,94.0,1.867337787410154e-05,94.0,0.01
95.0,2.0569148964043878e-05,95.0,2.0683934862516096e-05,95.0,0.01
96.0,2.250872141941282e-05,96.0,2.2619378850969606e-05,96.0,0.01
97.0,2.3943181492733122e-05,97.0,2.405366551748682e-05,97.0,0.01
98.0,2.3576670506801285e-05,98.0,2.3696241223907655e-05,98.0,0.01
99.0,1.0310480468545832e-05,99.0,1.0597061993093595e-05,99.0,0.01
100.0,1.0061066828076727e-05,100.0,1.0643136078501133e-05,100.0,0.01
101.0,1.1480690293916583e-05,101.0,1.1995488721515171e-05,101.0,0.01
102.0,1.2745206016095936e-05,102.0,1.3212465529265647e-05,102.0,0.01
103.0,1.38004159502767e-05,103.0,1.4234928373654507e-05,103.0,0.01
104.0,1.4675613768266203e-05,104.0,1.5086966536610824e-05,104.0,0.01
105.0,1.5390039118237976e-05,105.0,1.5784960741308097e-05,105.0,0.01
106.0,1.5978708580010356e-05,106.0,1.6361726095829836e-05,106.0,0.01
107.0,1.6440403823372624e-05,107.0,1.6815311575983768e-05,107.0,0.01
108.0,1.678042665717214e-05,108.0,1.7150392502755283e-05,108.0,0.01
109.0,1.70093412322046e-05,109.0,1.737699025300117e-05,109.0,0.01
110.0,1.714059753778938e-05,110.0,1.750809542713177e-05,110.0,0.01
111.0,1.7189292375655825e-05,111.0,1.7558408128508152e-05,111.0,0.01
112.0,1.717134089329297e-05,112.0,1.7543489014054915e-05,112.0,0.01
113.0,1.71024545147774e-05,113.0,1.7478729531062097e-05,113.0,0.01
114.0,1.6996759047323383e-05,114.0,1.7377978749648934e-05,114.0,0.01
115.0,1.6865182432328452e-05,115.0,1.725195457327872e-05,115.0,0.01
116.0,1.6713879662477114e-05,116.0,1.7106701724841695e-05,116.0,0.01
117.0,1.65430297698079e-05,117.0,1.6942423358019426e-05,117.0,0.01
118.0,1.6346534697666097e-05,118.0,1.6753202287009402e-05,118.0,0.01
119.0,1.6113586521980428e-05,119.0,1.6528552558729463e-05,119.0,0.01
120.0,1.5833062016859393e-05,120.0,1.6257729302418207e-05,120.0,0.01
121.0,1.5501571016181865e-05,121.0,1.5937580148228147e-05,121.0,0.01
122.0,1.5145926575272455e-05,122.0,1.5594344578246484e-05,122.0,0.01
123.0,1.4855131277188894e-05,123.0,1.531446638706895e-05,123.0,0.01
124.0,1.4764170594292622e-05,124.0,1.5228576424649959e-05,124.0,0.01
125.0,6.4737870182911175e-06,125.0,7.4772176356525625e-06,125.0,0.01
126.0,6.782987395551504e-06,126.0,7.74755916174291e-06,126.0,0.01
127.0,7.23363213087732e-06,127.0,8.146123120433004e-06,127.0,0.01
128.0,7.777044646240887e-06,128.0,8.633444174452781e-06,128.0,0.01
129.0,8.39123754174025e-06,129.0,9.191807189009098e-06,129.0,0.01
130.0,9.054481503051037e-06,130.0,9.80232681446225e-06,130.0,0.01
131.0,9.76147622480235e-06,131.0,1.0461665626069876e-05,131.0,0.01
132.0,1.0518688536770603e-05,132.0,1.1174478264690814e-05,132.0,0.01
133.0,1.133502658855009e-05,133.0,1.1949243834110858e-05,133.0,0.01
134.0,1.2222812939690529e-05,134.0,1.2797852375421706e-05,134.0,0.01
135.0,1.3195985555007149e-05,135.0,1.3733931017322014e-05,135.0,0.01
136.0,1.4267119463818399e-05,136.0,1.4769952163677377e-05,136.0,0.01
137.0,1.5445354638842495e-05,137.0,1.591513662622284e-05,137.0,0.01
138.0,1.6735708508976845e-05,138.0,1.7174678141443162e-05,138.0,0.01
139.0,1.8139519075114834e-05,139.0,1.8550094331084363e-05,139.0,0.01
140.0,1.965544029909031e-05,140.0,2.0040161823750988e-05,140.0,0.01
141.0,2.128041475722874e-05,141.0,2.164186803651635e-05,141.0,0.01
142.0,2.3010236786911342e-05,142.0,2.3350982447535632e-05,142.0,0.01
143.0,2.4839236587240346e-05,143.0,2.5161766707082166e-05,143.0,0.01
144.0,2.675710018209721e-05,144.0,2.7063846007804906e-05,144.0,0.01
145.0,2.8734701135135508e-05,145.0,2.9028174923771855e-05,145.0,0.01
146.0,3.067168084207725e-05,146.0,3.095501585774192e-05,146.0,0.01
147.0,3.223565101875889e-05,147.0,3.251426055905766e-05,147.0,0.01
148.0,3.2447393276957e-05,148.0,3.273395803536231e-05,148.0,0.01
149.0,2.5396573675616948e-05,149.0,2.577425127367952e-05,149.0,0.01
150.0,2.487168759445489e-05,150.0,2.5644772615804437e-05,150.0,0.01
151.0,2.662499347903705e-05,151.0,2.735219315404153e-05,151.0,0.01
152.0,2.8183634351472458e-05,152.0,2.8875516405149403e-05,152.0,0.01
153.0,2.9470311292233202e-05,153.0,3.013684348438387e-05,153.0,0.01
154.0,3.052174300746564e-05,154.0,3.117019818621365e-05,154.0,0.01
155.0,3.1351759275590655e-05,155.0,3.1987978646937005e-05,155.0,0.01
156.0,3.199480724058945e-05,156.0,3.262322441355267e-05,156.0,0.01
157.0,3.246734291267967e-05,157.0,3.309164468996081e-05,157.0,0.01
158.0,3.278537657595817e-05,158.0,3.340868630367993e-05,158.0,0.01
159.0,3.2963922569592555e-05,159.0,3.358893827573811e-05,159.0,0.01
160.0,3.301674101960756e-05,160.0,3.364584074015733e-05,160.0,0.01
161.0,3.29569042060077e-05,161.0,3.3592215324390425e-05,161.0,0.01
162.0,3.2797382302001604e-05,162.0,3.3440822001959716e-05,162.0,0.01
163.0,3.255116586299381e-05,163.0,3.320446533716052e-05,163.0,0.01
164.0,3.2230870212646965e-05,164.0,3.289559521155206e-05,164.0,0.01
165.0,3.184798892488766e-05,165.0,3.252556672717244e-05,165.0,0.01
166.0,3.14120228992014e-05,166.0,3.210378271599356e-05,166.0,0.01
167.0,3.0929726472645016e-05,167.0,3.1636956497635185e-05,167.0,0.01
168.0,3.040488415473842e-05,168.0,3.11288994801665e-05,168.0,0.01
169.0,2.9839568221165917e-05,169.0,3.0581758717350466e-05,169.0,0.01
170.0,2.923856712067889e-05,170.0,3.000034123271291e-05,170.0,0.01
171.0,2.862016874630659e-05,171.0,2.9402595416660675e-05,171.0,0.01
172.0,2.804493120512034e-05,172.0,2.8847493636285247e-05,172.0,0.01
173.0,2.766325938910734e-05,173.0,2.8480994352434713e-05,173.0,0.01
174.0,2.7677584747334354e-05,174.0,2.84992081632802e-05,174.0,0.01
175.0,1.7798908949167298e-05,175.0,1.9057877400288556e-05,175.0,0.01
176.0,1.805737017246655e-05,176.0,1.9302328107119744e-05,176.0,0.01
177.0,1.8488675411552072e-05,177.0,1.9709259896416648e-05,177.0,0.01
178.0,1.9050121241629535e-05,178.0,2.0239769679074873e-05,178.0,0.01
179.0,1.971129715726853e-05,179.0,2.0866244163996462e-05,179.0,0.01
180.0,2.0443676989317616e-05,180.0,2.1562475989148522e-05,180.0,0.01
181.0,2.1229932191363166e-05,181.0,2.2315630727713045e-05,181.0,0.01
182.0,2.20641741906479e-05,182.0,2.3117223346959592e-05,182.0,0.01
183.0,2.2947077970764562e-05,183.0,2.3968093423102887e-05,183.0,0.01
184.0,2.388607100671621e-05,184.0,2.487554203215908e-05,184.0,0.01
185.0,2.4893078376037143e-05,185.0,2.5851255716891035e-05,185.0,0.01
186.0,2.5981063731994783e-05,186.0,2.690801954520822e-05,186.0,0.01
187.0,2.7161227720547795e-05,187.0,2.8057006123375884e-05,187.0,0.01
188.0,2.8441479006034156e-05,188.0,2.9306256064307443e-05,188.0,0.01
189.0,2.982607323892812e-05,189.0,3.066027516650057e-05,189.0,0.01
190.0,3.131600487832006e-05,190.0,3.212036674129475e-05,190.0,0.01
191.0,3.2909705837932217e-05,191.0,3.368527704092942e-05,191.0,0.01
192.0,3.460371858039516e-05,192.0,3.5351832524978034e-05,192.0,0.01
193.0,3.639291281276586e-05,193.0,3.711514398566244e-05,193.0,0.01
194.0,3.8268515606097504e-05,194.0,3.896667021946742e-05,194.0,0.01
195.0,4.020699584515222e-05,195.0,4.08832730836012e-05,195.0,0.01
196.0,4.2126691158964855e-05,196.0,4.2784430327916566e-05,196.0,0.01
197.0,4.3752063111235575e-05,197.0,4.4398179804604945e-05,197.0,0.01
198.0,4.4265099622233915e-05,198.0,4.491709435123571e-05,198.0,0.01
199.0,3.9593554978610585e-05,199.0,4.033627270227417e-05,199.0,0.01
200.0,3.881347665774838e-05,200.0,4.032616513570039e-05,200.0,0.01
201.0,4.0709240200351857e-05,201.0,4.215978093111045e-05,201.0,0.01
202.0,4.238862366700025e-05,202.0,4.3789693583079164e-05,202.0,0.01
203.0,4.375911395063734e-05,203.0,4.5124064302646524e-05,203.0,0.01
204.0,4.486200439333899e-05,204.0,4.620103551924215e-05,204.0,0.01
205.0,4.5722649288474914e-05,205.0,4.7044040372881374e-05,205.0,0.01
206.0,4.63643293267665e-05,206.0,4.767494823093294e-05,206.0,0.01
207.0,4.6808970115860226e-05,207.0,4.8114612846008825e-05,207.0,0.01
208.0,4.707675533271041e-05,208.0,4.8382398995737015e-05,208.0,0.01
209.0,4.718474439497962e-05,209.0,4.849477192187829e-05,209.0,0.01
210.0,4.714715291047938e-05,210.0,4.846552668260755e-05,210.0,0.01
211.0,4.6976577724397e-05,211.0,4.830695287481879e-05,211.0,0.01
212.0,4.668515718127798e-05,212.0,4.8030945221512076e-05,212.0,0.01
213.0,4.62851544918324e-05,213.0,4.7649556639554116e-05,213.0,0.01
214.0,4.578893071666495e-05,214.0,4.717495943505579e-05,214.0,0.01
215.0,4.520849922633315e-05,215.0,4.6619001795729915e-05,215.0,0.01
216.0,4.455489787132443e-05,216.0,4.5992590731547625e-05,216.0,0.01
217.0,4.383761611003318e-05,217.0,4.530513315767566e-05,217.0,0.01
218.0,4.306449252443967e-05,218.0,4.456443746419559e-05,218.0,0.01
219.0,4.2243149259664065e-05,219.0,4.377810167358356e-05,219.0,0.01
220.0,4.138634993017707e-05,220.0,4.295867151564332e-05,220.0,0.01
221.0,4.052668326307833e-05,221.0,4.213771533834099e-05,221.0,0.01
222.0,3.97558174001427e-05,222.0,4.140333815180044e-05,222.0,0.01
223.0,3.929399740043486e-05,223.0,4.096641900744197e-05,223.0,0.01
224.0,3.94416864081827e-05,224.0,4.111426602625274e-05,224.0,0.01
225.0,2.8796105256290744e-05,225.0,3.1055797811200886e-05,225.0,0.01
226.0,2.899817670114647e-05,226.0,3.1247920102364275e-05,226.0,0.01
227.0,2.9385884129084e-05,227.0,3.161270978273433e-05,227.0,0.01
228.0,2.992906888128762e-05,228.0,3.212295596908229e-05,228.0,0.01
229.0,3.059214853652492e-05,229.0,3.274639544875835e-05,229.0,0.01
230.0,3.134146132475295e-05,230.0,3.345232435627739e-05,230.0,0.01
231.0,3.2154086620553026e-05,231.0,3.4224731059806675e-05,231.0,0.01
232.0,3.301901593951282e-05,232.0,3.504868114056905e-05,232.0,0.01
233.0,3.3933479674566426e-05,233.0,3.592183000744999e-05,233.0,0.01
234.0,3.4902788199324445e-05,234.0,3.684943805298126e-05,234.0,0.01
235.0,3.593774754002683e-05,235.0,3.784202130140414e-05,235.0,0.01
236.0,3.705091726032235e-05,236.0,3.891185626548071e-05,236.0,0.01
237.0,3.825354020180668e-05,237.0,4.007006674341516e-05,237.0,0.01
238.0,3.955377078752817e-05,238.0,4.1324905164550145e-05,238.0,0.01
239.0,4.095609165900241e-05,239.0,4.268114630874984e-05,239.0,0.01
240.0,4.246152487578979e-05,240.0,4.414023720710964e-05,240.0,0.01
241.0,4.406824618810491e-05,241.0,4.5700841858389e-05,241.0,0.01
242.0,4.5772334193227265e-05,242.0,4.735953010452142e-05,242.0,0.01
243.0,4.756828704495804e-05,243.0,4.911125734398222e-05,243.0,0.01
244.0,4.944767990662662e-05,244.0,5.0948051652699236e-05,244.0,0.01
245.0,5.13893306452205e-05,245.0,5.284943253930307e-05,245.0,0.01
246.0,5.3318974857287844e-05,246.0,5.4743034568980085e-05,246.0,0.01
247.0,5.497989587081136e-05,247.0,5.637806610979338e-05,247.0,0.01
248.0,5.559404469398301e-05,248.0,5.69939961848258e-05,248.0,0.01
249.0,5.1807185333049906e-05,249.0,5.332508645345629e-05,249.0,0.01
250.0,5.0834464799344177e-05,250.0,5.389825274622978e-05,250.0,0.01
251.0,5.279370393389159e-05,251.0,5.575779411154822e-05,251.0,0.01
252.0,5.452457619465574e-05,252.0,5.740753460917079e-05,252.0,0.01
253.0,5.5924687208665775e-05,253.0,5.874744122714071e-05,253.0,0.01
254.0,5.703812590818358e-05,254.0,5.981706801715663e-05,254.0,0.01
255.0,5.790886244220056e-05,255.0,6.0656830511306696e-05,255.0,0.01
256.0,5.8543663948746844e-05,256.0,6.127223522036511e-05,256.0,0.01
257.0,5.896586052235854e-05,257.0,6.168495016951508e-05,257.0,0.01
258.0,5.919729374377123e-05,258.0,6.191550239602903e-05,258.0,0.01
259.0,5.9255741252162726e-05,259.0,6.198072934711291e-05,259.0,0.01
260.0,5.915534668704665e-05,260.0,6.18941314726327e-05,260.0,0.01
261.0,5.890816997897458e-05,261.0,6.166731913038675e-05,261.0,0.01
262.0,5.852565778442776e-05,262.0,6.13113953571935e-05,262.0,0.01
263.0,5.8019480844864524e-05,263.0,6.083773778785433e-05,263.0,0.01
264.0,5.7401707798547144e-05,264.0,6.025814767870156e-05,264.0,0.01
265.0,5.6684519073999395e-05,265.0,5.958456113091553e-05,265.0,0.01
266.0,5.58797026271235e-05,266.0,5.882855531818086e-05,266.0,0.01
267.0,5.4998170147371376e-05,267.0,5.8000878988921885e-05,267.0,0.01
268.0,5.404992902871317e-05,268.0,5.7111420478786185e-05,268.0,0.01
269.0,5.304571971451194e-05,269.0,5.6170750818770484e-05,269.0,0.01
270.0,5.200335398042798e-05,270.0,5.5196076378743755e-05,270.0,0.01
271.0,5.096616590762065e-05,271.0,5.422848378216591e-05,271.0,0.01
272.0,5.0052733539521694e-05,272.0,5.33792365912786e-05,272.0,0.01
273.0,4.954775131583204e-05,273.0,5.291414929826135e-05,273.0,0.01
274.0,4.984763840806583e-05,274.0,5.3203011449704464e-05,274.0,0.01
275.0,3.887417684059114e-05,275.0,4.3102553226223846e-05,275.0,0.01
276.0,3.9033046312133704e-05,276.0,4.32523804489696e-05,276.0,0.01
277.0,3.937978420201924e-05,277.0,4.3572035332346324e-05,277.0,0.01
278.0,3.989839000910882e-05,278.0,4.404781399708528e-05,278.0,0.01
279.0,4.055021709686758e-05,279.0,4.464565629734037e-05,279.0,0.01
280.0,4.1297794565920005e-05,280.0,4.5332378066018954e-05,280.0,0.01
281.0,4.2115013119757694e-05,281.0,4.609156776415355e-05,281.0,0.01
282.0,4.298819059868613e-05,282.0,4.690443880101739e-05,282.0,0.01
283.0,4.3912905918383335e-05,283.0,4.776729411254984e-05,283.0,0.01
284.0,4.489359078513278e-05,284.0,4.868453719188402e-05,284.0,0.01
285.0,4.5940689151303925e-05,285.0,4.966617186333099e-05,285.0,0.01
286.0,4.706670161262553e-05,286.0,5.0724219851472196e-05,286.0,0.01
287.0,4.828293888265006e-05,287.0,5.1869729251933574e-05,287.0,0.01
288.0,4.959761160731109e-05,288.0,5.311097113667771e-05,288.0,0.01
289.0,5.101513368772201e-05,289.0,5.445273478229485e-05,289.0,0.01
290.0,5.253624920863759e-05,290.0,5.58963811246329e-05,290.0,0.01
291.0,5.415862228589967e-05,291.0,5.744033462715935e-05,291.0,0.01
292.0,5.5877667847361405e-05,292.0,5.908081664574004e-05,292.0,0.01
293.0,5.768729913751225e-05,293.0,6.0812519778731313e-05,293.0,0.01
294.0,5.9578978336794164e-05,294.0,6.262768660808416e-05,294.0,0.01
295.0,6.153237240031244e-05,295.0,6.450717084953334e-05,295.0,0.01
296.0,6.347533643753855e-05,296.0,6.638203605668329e-05,296.0,0.01
297.0,6.515261444991697e-05,297.0,6.800721983747528e-05,297.0,0.01
298.0,6.577452640570983e-05,298.0,6.862362179863128e-05,298.0,0.01
299.0,6.230036339684297e-05,299.0,6.532299498092568e-05,299.0,0.01
300.0,6.118569825580374e-05,300.0,6.72144671264498e-05,300.0,0.01
301.0,6.316638858223644e-05,301.0,6.903225597551121e-05,301.0,0.01
302.0,6.491244600908094e-05,302.0,7.064364786050515e-05,302.0,0.01
303.0,6.631510917679718e-05,303.0,7.194512250409857e-05,303.0,0.01
304.0,6.742014179330738e-05,304.0,7.297565442451084e-05,304.0,0.01
305.0,6.829166184587152e-05,305.0,7.379248258226827e-05,305.0,0.01
306.0,6.891873144859224e-05,306.0,7.438424535889784e-05,306.0,0.01
307.0,6.932436649879114e-05,307.0,7.477140962991982e-05,307.0,0.01
308.0,6.953087609171093e-05,308.0,7.497417940469378e-05,308.0,0.01
309.0,6.955606216405278e-05,309.0,7.500885776760563e-05,309.0,0.01
310.0,6.941365938579941e-05,310.0,7.488817498716662e-05,310.0,0.01
311.0,6.911506615146758e-05,311.0,7.462284657906474e-05,311.0,0.01
312.0,6.867100359576168e-05,312.0,7.422308153263695e-05,312.0,0.01
313.0,6.809251266733137e-05,313.0,7.369948193816948e-05,313.0,0.01
314.0,6.73912564948033e-05,314.0,7.306329906260831e-05,314.0,0.01
315.0,6.657933558972272e-05,315.0,7.23262386753936e-05,315.0,0.01
316.0,6.566885821886359e-05,316.0,7.150004262798444e-05,316.0,0.01
317.0,6.467150369631678e-05,317.0,7.059606881077481e-05,317.0,0.01
318.0,6.359853494396438e-05,318.0,6.9625288286384e-05,318.0,0.01
319.0,6.246260759774896e-05,319.0,6.859991930188074e-05,319.0,0.01
320.0,6.128499085010217e-05,320.0,6.753993874555132e-05,320.0,0.01
321.0,6.0117386324413724e-05,321.0,6.649264176378622e-05,321.0,0.01
322.0,5.9101189111036295e-05,322.0,6.558549738300376e-05,322.0,0.01
323.0,5.8577773022568976e-05,323.0,6.512420327467192e-05,323.0,0.01
324.0,5.903050807780513e-05,324.0,6.554150193624406e-05,324.0,0.01
325.0,4.797380938785385e-05,325.0,5.5802075980875805e-05,325.0,0.01
326.0,4.810023092472836e-05,326.0,5.5919211328013e-05,326.0,0.01
327.0,4.841093167889104e-05,327.0,5.619509697348663e-05,327.0,0.01
328.0,4.890391365658565e-05,328.0,5.662876804315823e-05,328.0,0.01
329.0,4.953881288801085e-05,329.0,5.718642622024387e-05,329.0,0.01
330.0,5.027538010544447e-05,330.0,5.7834203915250485e-05,330.0,0.01
331.0,5.108560803469459e-05,331.0,5.855716468032726e-05,331.0,0.01
332.0,5.1954324270785514e-05,332.0,5.933401829698907e-05,332.0,0.01
333.0,5.2876292759504654e-05,333.0,6.016064591340465e-05,333.0,0.01
334.0,5.3855618332247646e-05,334.0,6.104109559087262e-05,334.0,0.01
335.0,5.4902717592548856e-05,335.0,6.198505741350463e-05,335.0,0.01
336.0,5.603021230729086e-05,336.0,6.300432539862216e-05,336.0,0.01
337.0,5.724956316319796e-05,337.0,6.41098367385966e-05,337.0,0.01
338.0,5.856906722967388e-05,338.0,6.530985822489112e-05,338.0,0.01
339.0,5.999308660288715e-05,339.0,6.660922969635766e-05,339.0,0.01
340.0,6.152212159347113e-05,340.0,6.800934602386217e-05,340.0,0.01
341.0,6.315339185987942e-05,341.0,6.950859762555653e-05,341.0,0.01
342.0,6.488174138305456e-05,342.0,7.11031202740959e-05,342.0,0.01
343.0,6.670057462493627e-05,343.0,7.278759904596265e-05,343.0,0.01
344.0,6.8601184611336e-05,344.0,7.4554620684032e-05,344.0,0.01
345.0,7.056354953036125e-05,345.0,7.638613603337154e-05,345.0,0.01
346.0,7.251547044296333e-05,346.0,7.821538249083578e-05,346.0,0.01
347.0,7.419600912960468e-05,347.0,7.979910144566762e-05,347.0,0.01
348.0,7.47837182472214e-05,348.0,8.036977510542402e-05,348.0,0.01
349.0,7.137675072760202e-05,349.0,7.723496242182492e-05,349.0,0.01
350.0,7.015570565370997e-05,350.0,8.164940245468194e-05,350.0,0.01
351.0,7.213360740575077e-05,351.0,8.336709875275129e-05,351.0,0.01
352.0,7.387404362838426e-05,352.0,8.488986829375713e-05,352.0,0.01
353.0,7.526416492132302e-05,353.0,8.61149633903578e-05,353.0,0.01
354.0,7.635070785016848e-05,354.0,8.70790632535228e-05,354.0,0.01
355.0,7.721700731183507e-05,355.0,8.785265845842266e-05,355.0,0.01
356.0,7.78352101684481e-05,356.0,8.840969921604705e-05,356.0,0.01
357.0,7.822726839910261e-05,357.0,8.876836006955272e-05,357.0,0.01
358.0,7.841536251776777e-05,358.0,8.894754498551613e-05,358.0,0.01
359.0,7.841696467953385e-05,359.0,8.896239150066866e-05,359.0,0.01
360.0,7.824523240292935e-05,360.0,8.882451246981512e-05,360.0,0.01
361.0,7.791084523112995e-05,361.0,8.854355363782319e-05,361.0,0.01
362.0,7.74237853153636e-05,362.0,8.812872419874105e-05,362.0,0.01
363.0,7.679444222942758e-05,363.0,8.75897375475469e-05,363.0,0.01
364.0,7.603400466594852e-05,364.0,8.693712262599403e-05,364.0,0.01
365.0,7.515434651063425e-05,365.0,8.618208906023138e-05,365.0,0.01
366.0,7.416764674596578e-05,366.0,8.5336160345673e-05,366.0,0.01
367.0,7.308597781816952e-05,367.0,8.441078440655222e-05,367.0,0.01
368.0,7.192133792622478e-05,368.0,8.341733452002819e-05,368.0,0.01
369.0,7.068759925564883e-05,369.0,8.236875408070403e-05,369.0,0.01
370.0,6.940849743757275e-05,370.0,8.128630925086378e-05,370.0,0.01
371.0,6.814240200343614e-05,371.0,8.022036889316398e-05,371.0,0.01
372.0,6.705004677466497e-05,372.0,7.9306831225075e-05,372.0,0.01
373.0,6.652207181120349e-05,373.0,7.88730041963714e-05,373.0,0.01
374.0,6.71189220254077e-05,374.0,7.938887681936719e-05,374.0,0.01
375.0,5.611334309668559e-05,375.0,7.03438364184118e-05,375.0,0.01
376.0,5.621485670672045e-05,376.0,7.043545275310645e-05,376.0,0.01
377.0,5.649406856408619e-05,377.0,7.066909798933638e-05,377.0,0.01
378.0,5.696210879499656e-05,378.0,7.105443099046877e-05,378.0,0.01
379.0,5.757773437787143e-05,379.0,7.155956271536401e-05,379.0,0.01
380.0,5.829866796425529e-05,380.0,7.215162620344867e-05,380.0,0.01
381.0,5.9095766507673396e-05,381.0,7.281879853172464e-05,381.0,0.01
382.0,5.995302114230205e-05,382.0,7.353799225559533e-05,382.0,0.01
383.0,6.086482005076022e-05,383.0,7.430521675775026e-05,383.0,0.01
384.0,6.183520963631272e-05,384.0,7.512434996475144e-05,384.0,0.01
385.0,6.287472825419562e-05,385.0,7.600471106164819e-05,385.0,0.01
386.0,6.399619507519934e-05,386.0,7.695770178843566e-05,386.0,0.01
387.0,6.52112624954875e-05,387.0,7.799398656546738e-05,387.0,0.01
388.0,6.652834903073446e-05,388.0,7.912173993077455e-05,388.0,0.01
389.0,6.795181364232332e-05,389.0,8.034587642163288e-05,389.0,0.01
390.0,6.948198940689885e-05,390.0,8.166797445907066e-05,390.0,0.01
391.0,7.111576099897316e-05,391.0,8.308665596020873e-05,391.0,0.01
392.0,7.284753479646811e-05,392.0,8.459831687318335e-05,392.0,0.01
393.0,7.467033369853785e-05,393.0,8.619799727239113e-05,393.0,0.01
394.0,7.657533653371244e-05,394.0,8.78789357465183e-05,394.0,0.01
395.0,7.854265519410923e-05,395.0,8.96244377645031e-05,395.0,0.01
396.0,8.049916566957092e-05,396.0,9.137045478493076e-05,396.0,0.01
397.0,8.217551074208875e-05,397.0,9.287789301158083e-05,397.0,0.01
398.0,8.271160039014358e-05,398.0,9.338045407594621e-05,398.0,0.01
399.0,7.925956472327329e-05,399.0,9.036618526913511e-05,399.0,0.01
400.0,7.795683039322036e-05,400.0,9.924786608893056e-05,400.0,0.01
401.0,7.991855602935395e-05,401.0,0.00010081082675102798,401.0,0.01
402.0,8.164200051165753e-05,402.0,0.00010219752234880237,402.0,0.01
403.0,8.301168659561174e-05,403.0,0.00010331027352260192,403.0,0.01
404.0,8.40748911834965e-05,404.0,0.0001041819758464684,404.0,0.01
405.0,8.493237962718726e-05,405.0,0.0001048908231118804,405.0,0.01
406.0,8.55409021987425e-05,406.0,0.00010539993018854985,406.0,0.01
407.0,8.592104992096113e-05,407.0,0.0001057245580152888,407.0,0.01
408.0,8.60945809233406e-05,408.0,0.0001058815797494077,408.0,0.01
409.0,8.607846981595086e-05,409.0,0.00010588447377780958,409.0,0.01
410.0,8.588523340178429e-05,410.0,0.00010574345879746601,410.0,0.01
411.0,8.552483061230843e-05,411.0,0.00010546696325645535,411.0,0.01
412.0,8.500652464729981e-05,412.0,0.00010506309153666779,412.0,0.01
413.0,8.434006382975466e-05,413.0,0.00010454054206168724,413.0,0.01
414.0,8.353613877098242e-05,414.0,0.00010390893396489275,414.0,0.01
415.0,8.260632099204233e-05,415.0,0.00010317870943521951,415.0,0.01
416.0,8.156271765321706e-05,416.0,0.0001023608068397356,416.0,0.01
417.0,8.041757287775794e-05,417.0,0.0001014662956895308,417.0,0.01
418.0,7.918330745791815e-05,418.0,0.0001005063654764833,418.0,0.01
419.0,7.787458011791725e-05,419.0,9.949389512811753e-05,419.0,0.01
420.0,7.651694228620238e-05,420.0,9.845007791518564e-05,420.0,0.01
421.0,7.51741818831636e-05,421.0,9.742515606323492e-05,421.0,0.01
422.0,7.402350474646756e-05,422.0,9.655490690277933e-05,422.0,0.01
423.0,7.349829007709282e-05,423.0,9.616748836965535e-05,423.0,0.01
424.0,7.422678380765233e-05,424.0,9.673983893336616e-05,424.0,0.01
425.0,6.334160655094553e-05,425.0,8.86790127633953e-05,425.0,0.01
426.0,6.342358401164062e-05,426.0,8.875097101147384e-05,426.0,0.01
427.0,6.367537283925722e-05,427.0,8.894445723139296e-05,427.0,0.01
428.0,6.412007737025085e-05,428.0,8.92767472178985e-05,428.0,0.01
429.0,6.471608262990815e-05,429.0,8.971918646008197e-05,429.0,0.01
430.0,6.54196092701007e-05,430.0,9.024144317185364e-05,430.0,0.01
431.0,6.620084076349883e-05,431.0,9.083647027916219e-05,431.0,0.01
432.0,6.704331137715476e-05,432.0,9.147952744102422e-05,432.0,0.01
433.0,6.794127509443994e-05,433.0,9.216708394121737e-05,433.0,0.01
434.0,6.889885503801334e-05,434.0,9.290284805155545e-05,434.0,0.01
435.0,6.99267763882985e-05,435.0,9.369554806662689e-05,435.0,0.01
436.0,7.10380829026864e-05,436.0,9.455588286529314e-05,436.0,0.01
437.0,7.224463340580629e-05,437.0,9.549395144422217e-05,437.0,0.01
438.0,7.355498821240878e-05,438.0,9.651763391575664e-05,438.0,0.01
439.0,7.497354187694898e-05,439.0,9.763184811011037e-05,439.0,0.01
440.0,7.650052572207442e-05,440.0,9.883843047283975e-05,440.0,0.01
441.0,7.813258378494713e-05,441.0,0.0001001364464013762,441.0,0.01
442.0,7.986379960522743e-05,442.0,0.00010152286505158477,442.0,0.01
443.0,8.168692660868742e-05,443.0,0.00010299343150599502,443.0,0.01
444.0,8.359309595894302e-05,444.0,0.00010454237262060346,444.0,0.01
445.0,8.556249998363024e-05,445.0,0.00010615482388597291,445.0,0.01
446.0,8.75207694076194e-05,446.0,0.00010777104817538665,446.0,0.01
447.0,8.918933774135642e-05,447.0,0.00010916258118024882,447.0,0.01
448.0,8.966840967310372e-05,448.0,0.00010958720116587806,448.0,0.01
449.0,8.612014623838163e-05,449.0,0.00010673737151299272,449.0,0.01
450.0,8.475314312053122e-05,450.0,0.00012305426646541009,450.0,0.01
451.0,8.669217007335075e-05,451.0,0.00012441609221505414,451.0,0.01
452.0,8.839322918694269e-05,452.0,0.00012562591631112597,452.0,0.01
453.0,8.973914092426975e-05,453.0,0.0001265953747785195,453.0,0.01
454.0,9.07774623200013e-05,454.0,0.0001273525211879107,454.0,0.01
455.0,9.162443215483509e-05,455.0,0.00012797676791900006,455.0,0.01
456.0,9.222309039965022e-05,456.0,0.00012842531948258025,456.0,0.01
457.0,9.259259399932231e-05,457.0,0.0001287102762434991,457.0,0.01
458.0,9.275414859224429e-05,458.0,0.00012884596784252828,458.0,0.01
459.0,9.272416792391809e-05,459.0,0.00012884385054828698,459.0,0.01
460.0,9.251452542989636e-05,460.0,0.00012871254374124364,460.0,0.01
461.0,9.213449228821592e-05,461.0,0.00012845914115941875,461.0,0.01
462.0,9.159265626220566e-05,462.0,0.0001280905384869086,462.0,0.01
463.0,9.089815823904368e-05,463.0,0.00012761427452637425,463.0,0.01
464.0,9.006119921581492e-05,464.0,0.0001270388414178466,464.0,0.01
465.0,8.909301940842381e-05,465.0,0.00012637360957562882,465.0,0.01
466.0,8.80055785443886e-05,466.0,0.0001256285376956298,466.0,0.01
467.0,8.681116312028537e-05,467.0,0.0001248138353246534,467.0,0.01
468.0,8.552242664495697e-05,468.0,0.00012393993337402558,468.0,0.01
469.0,8.415454394753855e-05,469.0,0.00012301889855071007,469.0,0.01
470.0,8.273444207740272e-05,470.0,0.00012207056088107292,470.0,0.01
471.0,8.133038590723044e-05,471.0,0.0001211419298963276,471.0,0.01
472.0,8.013369093228473e-05,472.0,0.00012036019806965004,472.0,0.01
473.0,7.961483994452283e-05,473.0,0.0001200336115996542,473.0,0.01
474.0,8.04615343803904e-05,474.0,0.00012061490906676141,474.0,0.01
475.0,6.972739442176328e-05,475.0,0.00011375500941402328,475.0,0.01
476.0,6.979377403312244e-05,476.0,0.00011381288456682794,476.0,0.01
477.0,7.002176102034185e-05,477.0,0.00011397000465240867,477.0,0.01
478.0,7.044520737687115e-05,478.0,0.00011424782773707744,478.0,0.01
479.0,7.102242152278636e-05,479.0,0.00011462184071757332,479.0,0.01
480.0,7.170519597067349e-05,480.0,0.00011506340039013516,480.0,0.01
481.0,6.734424038138462e-05,481.0,0.00011241528944354822,481.0,0.01
482.0,6.304029804718381e-05,482.0,0.00010990835907956394,482.0,0.01
483.0,5.8778156321334646e-05,483.0,0.00010753738482665082,483.0,0.01
484.0,5.4554284130012513e-05,484.0,0.00010530470503024558,484.0,0.01
485.0,5.037149243703885e-05,485.0,0.00010321602679231925,485.0,0.01
486.0,4.623470003370679e-05,486.0,0.00010127747431416347,486.0,0.01
487.0,4.2148812288000585e-05,487.0,9.949422252852068e-05,487.0,0.01
488.0,3.811846082560438e-05,488.0,9.787024808445659e-05,488.0,0.01
489.0,3.4148852450813306e-05,489.0,9.640853783468476e-05,489.0,0.01
490.0,3.024703826458286e-05,490.0,9.511126756691977e-05,490.0,0.01
491.0,2.6423165045892925e-05,491.0,9.397971238431331e-05,491.0,0.01
492.0,2.2691518329233626e-05,492.0,9.301384761971504e-05,492.0,0.01
493.0,1.907134627817838e-05,493.0,9.221171665510138e-05,493.0,0.01
494.0,1.558757907392607e-05,494.0,9.15686942788082e-05,494.0,0.01
495.0,1.227168473437257e-05,495.0,9.107678303317745e-05,495.0,0.01
496.0,9.163100917892854e-06,496.0,9.072405661672094e-05,496.0,0.01
497.0,6.31206287827582e-06,497.0,9.049431288950332e-05,497.0,0.01
498.0,3.7859846732813327e-06,498.0,9.036695262743472e-05,498.0,0.01
499.0,1.6840778243359397e-06,499.0,9.031697252670357e-05,499.0,0.01


==> code/data/example1_mpc/FOMROM_expensive_mpctraj_est.csv <==
x1,y1,x2,y2
0.0,0.0,0.0,0.01
1.0,1.9524252586357943e-08,1.0,0.01
2.0,2.5532091226111593e-08,2.0,0.01
3.0,2.8890989973879728e-08,3.0,0.01
4.0,3.0923092951696535e-08,4.0,0.01
5.0,0.0004283537173225312,5.0,0.01
6.0,0.0010481895844741379,6.0,0.01
7.0,0.0018305933328848969,7.0,0.01
8.0,0.002729943315014405,8.0,0.01
9.0,0.003711505935099883,9.0,0.01
10.0,0.004747616082560415,10.0,0.01
11.0,0.005815313118883492,11.0,0.01
12.0,0.006895012840182714,12.0,0.01
13.0,0.0,13.0,0.01
14.0,2.820680916547453e-07,14.0,0.01
15.0,6.37208301581615e-07,15.0,0.01
16.0,1.0636287239951409e-06,16.0,0.01
17.0,1.5335620062229747e-06,17.0,0.01
18.0,2.018184735548089e-06,18.0,0.01
19.0,2.4872870989386433e-06,19.0,0.01
20.0,2.9094086516717414e-06,20.0,0.01
21.0,3.2520280754356035e-06,21.0,0.01
22.0,3.487356746997431e-06,22.0,0.01
23.0,3.605371942018485e-06,23.0,0.01
24.0,3.6362196737639154e-06,24.0,0.01
25.0,3.666384195935984e-06,25.0,0.01
26.0,3.6958922240262278e-06,26.0,0.01
27.0,3.7247691245715115e-06,27.0,0.01
28.0,3.753038994415356e-06,28.0,0.01
29.0,3.7807247250504013e-06,29.0,0.01
30.0,3.8325923138337175e-06,30.0,0.01
31.0,3.886788240979944e-06,31.0,0.01
32.0,3.9642904308002874e-06,32.0,0.01
33.0,4.103436424147303e-06,33.0,0.01
34.0,4.357253523933498e-06,34.0,0.01
35.0,4.782747329250048e-06,35.0,0.01
36.0,5.425834733410939e-06,36.0,0.01
37.0,6.311972790975372e-06,37.0,0.01
38.0,7.447910604330046e-06,38.0,0.01
39.0,8.829714744000328e-06,39.0,0.01
40.0,1.045006442119667e-05,40.0,0.01
41.0,1.2302272566296222e-05,41.0,0.01
42.0,1.4381659344326887e-05,42.0,0.01
43.0,1.66852713770848e-05,43.0,0.01
44.0,1.9209830803466613e-05,44.0,0.01
45.0,2.194475040394715e-05,45.0,0.01
46.0,2.4847984189021063e-05,46.0,0.01
47.0,2.7771872465855467e-05,47.0,0.01
48.0,3.0278419416236134e-05,48.0,0.01
49.0,4.2828716949205886e-05,49.0,0.01
50.0,4.283611876621612e-05,50.0,0.01
51.0,4.2846132794509394e-05,51.0,0.01
52.0,4.285980514246109e-05,52.0,0.01
53.0,4.287742227436991e-05,53.0,0.01
54.0,4.289887004577491e-05,54.0,0.01
55.0,4.292462411884078e-05,55.0,0.01
56.0,4.295537911613148e-05,56.0,0.01
57.0,4.299043814628814e-05,57.0,0.01
58.0,4.302830350156397e-05,58.0,0.01
59.0,4.306729892607297e-05,59.0,0.01
60.0,4.310602974365974e-05,60.0,0.01
61.0,4.314367142112762e-05,61.0,0.01
62.0,4.318010059587465e-05,62.0,0.01
63.0,4.3215879056822036e-05,63.0,0.01
64.0,4.325210137579644e-05,64.0,0.01
65.0,4.3290124943817134e-05,65.0,0.01
66.0,4.3331213646810925e-05,66.0,0.01
67.0,4.337614068276322e-05,67.0,0.01
68.0,4.3424815997153375e-05,68.0,0.01
69.0,4.347603238480931e-05,69.0,0.01
70.0,4.352742447815731e-05,70.0,0.01
71.0,4.357569570447855e-05,71.0,0.01
72.0,4.361757027121817e-05,72.0,0.01
73.0,4.3651544498651495e-05,73.0,0.01
74.0,4.3680079177870994e-05,74.0,0.01
75.0,4.369250584143998e-05,75.0,0.01
76.0,4.3703672236834223e-05,76.0,0.01
77.0,4.371348307547274e-05,77.0,0.01
78.0,4.372218982155018e-05,78.0,0.01
79.0,4.3730217923014076e-05,79.0,0.01
80.0,4.374598302144607e-05,80.0,0.01
81.0,4.3763423741381e-05,81.0,0.01
82.0,4.378600135201902e-05,82.0,0.01
83.0,4.381889626369244e-05,83.0,0.01
84.0,4.386926440500204e-05,84.0,0.01
85.0,4.394646189875861e-05,85.0,0.01
86.0,4.406218642419825e-05,86.0,0.01
87.0,4.4230520249296126e-05,87.0,0.01
88.0,4.446786854630066e-05,88.0,0.01
89.0,4.479279848980347e-05,89.0,0.01
90.0,4.5225784030705134e-05,90.0,0.01
91.0,4.5788841978503374e-05,91.0,0.01
92.0,4.6505013337520476e-05,92.0,0.01
93.0,4.739757035235989e-05,93.0,0.01
94.0,4.848849756024845e-05,94.0,0.01
95.0,4.979434999587159e-05,95.0,0.01
96.0,5.131240217916531e-05,96.0,0.01
97.0,5.2976692732322435e-05,97.0,0.01
98.0,5.454335359060252e-05,98.0,0.01
99.0,7.735401048076036e-05,99.0,0.01
100.0,7.746375780557427e-05,100.0,0.01
101.0,7.760294294294727e-05,101.0,0.01
102.0,7.777146771791485e-05,102.0,0.01
103.0,7.796662790618067e-05,103.0,0.01
104.0,7.818526915793118e-05,104.0,0.01
105.0,7.842391029728173e-05,105.0,0.01
106.0,7.867950281237333e-05,106.0,0.01
107.0,7.894856446349505e-05,107.0,0.01
108.0,7.922748655577884e-05,108.0,0.01
109.0,7.951280999054218e-05,109.0,0.01
110.0,7.980141162068559e-05,110.0,0.01
111.0,8.009062538587855e-05,111.0,0.01
112.0,8.037830989895571e-05,112.0,0.01
113.0,8.066285972454303e-05,113.0,0.01
114.0,8.094315547763134e-05,114.0,0.01
115.0,8.121845412723119e-05,115.0,0.01
116.0,8.148822974019378e-05,116.0,0.01
117.0,8.175198396234537e-05,117.0,0.01
118.0,8.200905940005278e-05,118.0,0.01
119.0,8.225851503437308e-05,119.0,0.01
120.0,8.249914498209837e-05,120.0,0.01
121.0,8.272973172189321e-05,121.0,0.01
122.0,8.294989286250483e-05,122.0,0.01
123.0,8.316167015366967e-05,123.0,0.01
124.0,8.337054967276444e-05,124.0,0.01
125.0,8.342082813226664e-05,125.0,0.01
126.0,8.347477427844039e-05,126.0,0.01
127.0,8.353437303466703e-05,127.0,0.01
128.0,8.360126510259289e-05,128.0,0.01
129.0,8.367702471561324e-05,129.0,0.01
130.0,8.384908528796682e-05,130.0,0.01
131.0,8.404464199287508e-05,131.0,0.01
132.0,8.42672010874863e-05,132.0,0.01
133.0,8.45209734611114e-05,133.0,0.01
134.0,8.481113536142682e-05,134.0,0.01
135.0,8.514407136387665e-05,135.0,0.01
136.0,8.552751581868529e-05,136.0,0.01
137.0,8.597058031526313e-05,137.0,0.01
138.0,8.648368830453388e-05,138.0,0.01
139.0,8.707844969074391e-05,139.0,0.01
140.0,8.77675022936756e-05,140.0,0.01
141.0,8.856432973279516e-05,141.0,0.01
142.0,8.948304356500765e-05,142.0,0.01
143.0,9.05380723880489e-05,143.0,0.01
144.0,9.17435017569128e-05,144.0,0.01
145.0,9.311096301116983e-05,145.0,0.01
146.0,9.464198283224055e-05,146.0,0.01
147.0,9.630288967433968e-05,147.0,0.01
148.0,9.795758525829025e-05,148.0,0.01
149.0,0.0001392503623103221,149.0,0.01
150.0,0.00013960411162272093,150.0,0.01
151.0,0.0001400054473387748,151.0,0.01
152.0,0.00014045137972963097,152.0,0.01
153.0,0.00014093551550189024,153.0,0.01
154.0,0.00014145158689495813,154.0,0.01
155.0,0.00014199306492931538,155.0,0.01
156.0,0.0001425540806737847,156.0,0.01
157.0,0.0001431290274705689,157.0,0.01
158.0,0.00014371267683747197,158.0,0.01
159.0,0.00014430024208344328,159.0,0.01
160.0,0.0001448874049038749,160.0,0.01
161.0,0.00014547033891318642,161.0,0.01
162.0,0.00014604573499182172,162.0,0.01
163.0,0.0001466108153993442,163.0,0.01
164.0,0.00014716332197844652,164.0,0.01
165.0,0.00014770147073411852,165.0,0.01
166.0,0.00014822387386179438,166.0,0.01
167.0,0.00014872943855448467,167.0,0.01
168.0,0.00014921726401868592,168.0,0.01
169.0,0.0001496865838704812,169.0,0.01
170.0,0.0001501368428071804,170.0,0.01
171.0,0.0001505680701873646,171.0,0.01
172.0,0.00015098200528004593,172.0,0.01
173.0,0.00015138440000078332,173.0,0.01
174.0,0.00015178624073730127,174.0,0.01
175.0,0.00015196559250670955,175.0,0.01
176.0,0.00015214935511063864,176.0,0.01
177.0,0.0001523407115226515,177.0,0.01
178.0,0.0001525422479226133,178.0,0.01
179.0,0.0001527561620873056,179.0,0.01
180.0,0.0001532120168612622,180.0,0.01
181.0,0.00015369877327930465,181.0,0.01
182.0,0.00015421941803978677,182.0,0.01
183.0,0.00015477714141284214,183.0,0.01
184.0,0.0001553756562400897,184.0,0.01
185.0,0.0001560194651673901,185.0,0.01
186.0,0.00015671400094436196,186.0,0.01
187.0,0.0001574656413605663,187.0,0.01
188.0,0.0001582816346341617,188.0,0.01
189.0,0.00015916997638206382,189.0,0.01
190.0,0.000160139269229976,190.0,0.01
191.0,0.0001611985811866111,191.0,0.01
192.0,0.00016235730536229027,192.0,0.01
193.0,0.00016362499747250335,193.0,0.01
194.0,0.00016501104115120292,194.0,0.01
195.0,0.000166523446188336,195.0,0.01
196.0,0.00016816417712280568,196.0,0.01
197.0,0.00016991329713057874,197.0,0.01
198.0,0.00017168509023982801,198.0,0.01
199.0,0.0002438024347629395,199.0,0.01
200.0,0.00024430216596079795,200.0,0.01
201.0,0.0002448472088825539,201.0,0.01
202.0,0.0002454338523119302,202.0,0.01
203.0,0.0002460552620163091,203.0,0.01
204.0,0.0002467050074723573,204.0,0.01
205.0,0.0002473768783420832,205.0,0.01
206.0,0.0002480649968915563,206.0,0.01
207.0,0.0002487639091396035,207.0,0.01
208.0,0.00024946863177964545,208.0,0.01
209.0,0.0002501746327869424,209.0,0.01
210.0,0.00025087779935558936,210.0,0.01
211.0,0.0002515744259166265,211.0,0.01
212.0,0.0002522612237068198,212.0,0.01
213.0,0.00025293533694924046,213.0,0.01
214.0,0.0002535943494961126,214.0,0.01
215.0,0.0002542362719562954,215.0,0.01
216.0,0.00025485950685941107,216.0,0.01
217.0,0.00025546279639023135,217.0,0.01
218.0,0.00025604516770244014,218.0,0.01
219.0,0.0002566059153852341,219.0,0.01
220.0,0.00025714471197152693,220.0,0.01
221.0,0.0002576620486186115,221.0,0.01
222.0,0.00025816052649229253,222.0,0.01
223.0,0.00025864760860354157,223.0,0.01
224.0,0.0002591372873123165,224.0,0.01
225.0,0.00025941626359582827,225.0,0.01
226.0,0.00025969839696333036,226.0,0.01
227.0,0.0002599868390213312,227.0,0.01
228.0,0.0002602843320265562,228.0,0.01
229.0,0.0002605931246791052,229.0,0.01
230.0,0.0002612364481878853,230.0,0.01
231.0,0.0002619081304360942,231.0,0.01
232.0,0.0002626106975060151,232.0,0.01
233.0,0.0002633466874163875,233.0,0.01
234.0,0.00026411896435470724,234.0,0.01
235.0,0.0002649309671057541,235.0,0.01
236.0,0.00026578683306919165,236.0,0.01
237.0,0.0002666914063983657,237.0,0.01
238.0,0.000267650167216838,238.0,0.01
239.0,0.00026866912043565914,239.0,0.01
240.0,0.0002697546723407127,240.0,0.01
241.0,0.00027091351132907377,241.0,0.01
242.0,0.0002721525009191862,242.0,0.01
243.0,0.0002734785772351962,243.0,0.01
244.0,0.0002748985543227091,244.0,0.01
245.0,0.0002764183487946202,245.0,0.01
246.0,0.00027803976498079827,246.0,0.01
247.0,0.00027974921312905464,247.0,0.01
248.0,0.00028148549092544195,248.0,0.01
249.0,0.0003991506003166697,249.0,0.01
250.0,0.00039969605850521635,250.0,0.01
251.0,0.0004002789802382403,251.0,0.01
252.0,0.0004008959813408545,252.0,0.01
253.0,0.00040154110420576516,253.0,0.01
254.0,0.0004022088402249035,254.0,0.01
255.0,0.0004028943022834412,255.0,0.01
256.0,0.00040359254381125534,256.0,0.01
257.0,0.00040429899293958937,257.0,0.01
258.0,0.0004050094866331839,258.0,0.01
259.0,0.00040572022995638167,259.0,0.01
260.0,0.0004064277508884269,260.0,0.01
261.0,0.0004071288797809286,261.0,0.01
262.0,0.0004078207539985097,262.0,0.01
263.0,0.0004085008345371166,263.0,0.01
264.0,0.0004091669203737517,264.0,0.01
265.0,0.00040981715119333285,265.0,0.01
266.0,0.0004104499950449668,266.0,0.01
267.0,0.00041106422300510667,267.0,0.01
268.0,0.00041165888166264705,268.0,0.01
269.0,0.0004122332964267652,269.0,0.01
270.0,0.00041278719110970333,270.0,0.01
271.0,0.00041332113231985204,271.0,0.01
272.0,0.0004138378237472481,272.0,0.01
273.0,0.00041434492300363725,273.0,0.01
274.0,0.00041485694388783005,274.0,0.01
275.0,0.00041519266407811253,275.0,0.01
276.0,0.00041553044821558086,276.0,0.01
277.0,0.0004158729630675305,277.0,0.01
278.0,0.000416222707631932,278.0,0.01
279.0,0.0004165817047162193,279.0,0.01
280.0,0.00041732098162734603,280.0,0.01
281.0,0.000418083853298709,281.0,0.01
282.0,0.00041887240584429826,282.0,0.01
283.0,0.0004196886725662419,283.0,0.01
284.0,0.00042053491098048383,284.0,0.01
285.0,0.0004214138145768264,285.0,0.01
286.0,0.00042232861503751546,286.0,0.01
287.0,0.00042328308549328356,287.0,0.01
288.0,0.0004242814777545401,288.0,0.01
289.0,0.0004253284262989882,289.0,0.01
290.0,0.0004264288426774288,290.0,0.01
291.0,0.00042758781507341967,291.0,0.01
292.0,0.0004288105228519905,292.0,0.01
293.0,0.0004301021658396795,293.0,0.01
294.0,0.0004314678418435152,294.0,0.01
295.0,0.00043291200701761655,295.0,0.01
296.0,0.00043443610613328354,296.0,0.01
297.0,0.00043603001571109525,297.0,0.01
298.0,0.00043764698539979543,298.0,0.01
299.0,0.000619959554613689,299.0,0.01
300.0,0.0006205058359759631,300.0,0.01
301.0,0.0006210815441011499,301.0,0.01
302.0,0.0006216838714610364,302.0,0.01
303.0,0.0006223079808164129,303.0,0.01
304.0,0.0006229494449405536,304.0,0.01
305.0,0.0006236046671697275,305.0,0.01
306.0,0.0006242697359507328,306.0,0.01
307.0,0.0006249410271211139,307.0,0.01
308.0,0.0006256152379467673,308.0,0.01
309.0,0.000626289345805783,309.0,0.01
310.0,0.0006269605649386894,310.0,0.01
311.0,0.0006276263260046895,311.0,0.01
312.0,0.0006282842788210538,312.0,0.01
313.0,0.0006289323075858357,313.0,0.01
314.0,0.0006295685469821967,314.0,0.01
315.0,0.000630191391265891,315.0,0.01
316.0,0.0006307994928995748,316.0,0.01
317.0,0.0006313917515163537,317.0,0.01
318.0,0.0006319673010838456,318.0,0.01
319.0,0.0006325255223230603,319.0,0.01
320.0,0.0006330661561679039,320.0,0.01
321.0,0.0006335897132656599,321.0,0.01
322.0,0.0006340986673910751,322.0,0.01
323.0,0.0006346000876172692,323.0,0.01
324.0,0.0006351075508271439,324.0,0.01
325.0,0.0006354751489544579,325.0,0.01
326.0,0.0006358440781082546,326.0,0.01
327.0,0.0006362164394551938,327.0,0.01
328.0,0.0006365943472900465,328.0,0.01
329.0,0.0006369795038470116,329.0,0.01
330.0,0.0006377666426598443,330.0,0.01
331.0,0.0006385725766589232,331.0,0.01
332.0,0.0006393989795844332,332.0,0.01
333.0,0.0006402474574170919,333.0,0.01
334.0,0.0006411197788356469,334.0,0.01
335.0,0.000642018047436401,335.0,0.01
336.0,0.0006429447826767905,336.0,0.01
337.0,0.0006439029198758672,337.0,0.01
338.0,0.000644895756780504,338.0,0.01
339.0,0.0006459268733440794,339.0,0.01
340.0,0.0006470000438583084,340.0,0.01
341.0,0.0006481191539788871,341.0,0.01
342.0,0.0006492881324099257,342.0,0.01
343.0,0.000650510900481468,343.0,0.01
344.0,0.0006517912922384238,344.0,0.01
345.0,0.0006531326647151542,345.0,0.01
346.0,0.0006545360990858761,346.0,0.01
347.0,0.0006559937535782999,347.0,0.01
348.0,0.0006574690294718188,348.0,0.01
349.0,0.0009307634266471317,349.0,0.01
350.0,0.00093130044232387,350.0,0.01
351.0,0.0009318599610752207,351.0,0.01
352.0,0.0009324397521191887,352.0,0.01
353.0,0.0009330360223737689,353.0,0.01
354.0,0.0009336453246842274,354.0,0.01
355.0,0.0009342650928819418,355.0,0.01
356.0,0.0009348923266956475,356.0,0.01
357.0,0.0009355242342829293,357.0,0.01
358.0,0.0009361582664139637,358.0,0.01
359.0,0.000936792080883884,359.0,0.01
360.0,0.0009374235056839054,360.0,0.01
361.0,0.000938050521300911,361.0,0.01
362.0,0.0009386712625229005,362.0,0.01
363.0,0.0009392840314244432,363.0,0.01
364.0,0.0009398873124401234,364.0,0.01
365.0,0.0009404797831805107,365.0,0.01
366.0,0.0009410603179465694,366.0,0.01
367.0,0.0009416279840518164,367.0,0.01
368.0,0.0009421820366935478,368.0,0.01
369.0,0.0009427219341483044,369.0,0.01
370.0,0.0009432474377422356,370.0,0.01
371.0,0.0009437589681446303,371.0,0.01
372.0,0.000944258646651438,372.0,0.01
373.0,0.0009447526134224375,373.0,0.01
374.0,0.0009452527997117325,374.0,0.01
375.0,0.000945645317629858,375.0,0.01
376.0,0.0009460386951546548,376.0,0.01
377.0,0.0009464345216581116,377.0,0.01
378.0,0.0009468345083268166,378.0,0.01
379.0,0.0009472400297532501,379.0,0.01
380.0,0.0009480640139267378,380.0,0.01
381.0,0.0009489025714285603,381.0,0.01
382.0,0.0009497570121591754,382.0,0.01
383.0,0.0009506285823987805,383.0,0.01
384.0,0.0009515186496787391,384.0,0.01
385.0,0.0009524288386521497,385.0,0.01
386.0,0.0009533610935260354,386.0,0.01
387.0,0.0009543176761846921,387.0,0.01
388.0,0.0009553011221169129,388.0,0.01
389.0,0.000956314175191767,389.0,0.01
390.0,0.0009573597163848536,390.0,0.01
391.0,0.0009584406967582018,391.0,0.01
392.0,0.0009595600835473219,392.0,0.01
393.0,0.0009607208239420554,393.0,0.01
394.0,0.000961925792240013,394.0,0.01
395.0,0.0009631775040857483,395.0,0.01
396.0,0.0009644767397865735,396.0,0.01
397.0,0.0009658173630051361,397.0,0.01
398.0,0.0009671706450337713,398.0,0.01
399.0,0.0013686810580471713,399.0,0.01
400.0,0.0013692206929257036,400.0,0.01
401.0,0.001369777235208197,401.0,0.01
402.0,0.0013703489582366168,402.0,0.01
403.0,0.001370932952845791,403.0,0.01
404.0,0.001371526589167958,404.0,0.01
405.0,0.0013721280689816615,405.0,0.01
406.0,0.0013727351343483772,406.0,0.01
407.0,0.0013733456741190368,407.0,0.01
408.0,0.0013739577562655347,408.0,0.01
409.0,0.0013745695992957894,409.0,0.01
410.0,0.0013751795425943868,410.0,0.01
411.0,0.0013757860320335355,411.0,0.01
412.0,0.0013763876212386865,412.0,0.01
413.0,0.0013769829821805538,413.0,0.01
414.0,0.0013775709181345162,414.0,0.01
415.0,0.001378150374057853,415.0,0.01
416.0,0.0013787204418445923,416.0,0.01
417.0,0.0013792803602435198,417.0,0.01
418.0,0.0013798295136182954,418.0,0.01
419.0,0.0013803674467697845,419.0,0.01
420.0,0.0013808939488881465,420.0,0.01
421.0,0.0013814093512136566,421.0,0.01
422.0,0.001381915399883449,422.0,0.01
423.0,0.0013824172127188529,423.0,0.01
424.0,0.001382924831145919,424.0,0.01
425.0,0.0013833512355637392,425.0,0.01
426.0,0.0013837782005562435,426.0,0.01
427.0,0.0013842068966701416,427.0,0.01
428.0,0.0013846386676999614,428.0,0.01
429.0,0.0013850745922815253,429.0,0.01
430.0,0.0013859562017046467,430.0,0.01
431.0,0.0013868489040308935,431.0,0.01
432.0,0.0013877537039357008,432.0,0.01
433.0,0.001388671552893662,433.0,0.01
434.0,0.0013896034937018113,434.0,0.01
435.0,0.0013905507653290876,435.0,0.01
436.0,0.001391514850162272,436.0,0.01
437.0,0.0013924974712657729,437.0,0.01
438.0,0.001393500556968577,438.0,0.01
439.0,0.001394526189048453,439.0,0.01
440.0,0.00139557654620095,440.0,0.01
441.0,0.0013966538510416682,441.0,0.01
442.0,0.0013977603282328257,442.0,0.01
443.0,0.00139889817853352,443.0,0.01
444.0,0.0014000695437560728,444.0,0.01
445.0,0.0014012762963798331,445.0,0.01
446.0,0.0014025189881551592,446.0,0.01
447.0,0.0014037928348884976,447.0,0.01
448.0,0.0014050754424875223,448.0,0.01
449.0,0.001987936551857209,449.0,0.01
450.0,0.001988507733137694,450.0,0.01
451.0,0.0019890914572187005,451.0,0.01
452.0,0.0019896864124767486,452.0,0.01
453.0,0.001990290403732371,453.0,0.01
454.0,0.0019909014547935026,454.0,0.01
455.0,0.00199151832068225,455.0,0.01
456.0,0.001992139325282104,456.0,0.01
457.0,0.0019927628939586314,457.0,0.01
458.0,0.001993387582429489,458.0,0.01
459.0,0.0019940120546756927,459.0,0.01
460.0,0.001994635059841172,460.0,0.01
461.0,0.001995255420957984,461.0,0.01
462.0,0.001995872035867132,462.0,0.01
463.0,0.0019964838856010685,463.0,0.01
464.0,0.0019970900449891426,464.0,0.01
465.0,0.0019976896917030494,465.0,0.01
466.0,0.0019982821117005486,466.0,0.01
467.0,0.0019988667007227756,467.0,0.01
468.0,0.0019994429648769125,468.0,0.01
469.0,0.0020000105337016037,469.0,0.01
470.0,0.00200056922828673,470.0,0.01
471.0,0.0020011193024025336,471.0,0.01
472.0,0.00200166215188024,472.0,0.01
473.0,0.0020022019134227445,473.0,0.01
474.0,0.0020027467679297997,474.0,0.01
475.0,0.002003231283805378,475.0,0.01
476.0,0.0020037161754817494,476.0,0.01
477.0,0.0020042022890799545,477.0,0.01
478.0,0.002004690656810177,478.0,0.01
479.0,0.0020051821071960735,479.0,0.01
480.0,0.00200567722950281,480.0,0.01
481.0,0.0020061497102227964,481.0,0.01
482.0,0.0020066012486921136,482.0,0.01
483.0,0.0020070334206840654,483.0,0.01
484.0,0.0020074477461646807,484.0,0.01
485.0,0.0020078457181470677,485.0,0.01
486.0,0.002008228806966326,486.0,0.01
487.0,0.0020085984547318038,487.0,0.01
488.0,0.002008956069227723,488.0,0.01
489.0,0.0020093030205703267,489.0,0.01
490.0,0.0020096406400816388,490.0,0.01
491.0,0.002009970219230654,491.0,0.01
492.0,0.002010293006387115,492.0,0.01
493.0,0.0020106101997646275,493.0,0.01
494.0,0.0020109229357862654,494.0,0.01
495.0,0.002011232272918482,495.0,0.01
496.0,0.0020115391716397954,496.0,0.01
497.0,0.0020118444715267175,497.0,0.01
498.0,0.002012148866542544,498.0,0.01
499.0,0.00201245287897711,499.0,0.01


==> code/data/example1_mpc/ROMROM_cheap_control_est.csv <==
x1,y1,x2,y2,x3,y3
0.0,0.0,0.0,0.0,0.0,0.01
1.0,2.040034014083791e-06,1.0,2.040034014083791e-06,1.0,0.01
2.0,2.0013098112433927e-06,2.0,2.0025895992694066e-06,2.0,0.01
3.0,1.9109400398741815e-06,3.0,1.913592261887941e-06,3.0,0.01
4.0,1.91156602427091e-06,4.0,1.9157987745931517e-06,4.0,0.01
5.0,0.0,5.0,0.0,5.0,0.01
6.0,0.0015639008526563002,6.0,0.0015639008526563002,6.0,0.01
7.0,0.0038567564170599406,7.0,0.003857139548394302,7.0,0.01
8.0,0.0068061382867760445,8.0,0.006807675924777541,8.0,0.01
9.0,0.0,9.0,0.0,9.0,0.01
10.0,6.173103763852242e-05,10.0,6.173103763852242e-05,10.0,0.01
11.0,7.290827491678691e-05,11.0,7.293984749795059e-05,11.0,0.01
12.0,8.526405514300332e-05,12.0,8.5328733449769e-05,12.0,0.01
13.0,9.913075218791876e-05,13.0,9.923073057091511e-05,13.0,0.01
14.0,0.00011473838449960643,14.0,0.00011487657437424144,14.0,0.01
15.0,0.00013216148482614052,15.0,0.00013234173594892342,15.0,0.01
16.0,0.00015118318404504555,16.0,0.0001514106869080004,16.0,0.01
17.0,0.00017152953152896623,17.0,0.0001718107199817042,17.0,0.01
18.0,0.00019268475417365017,18.0,0.00019302753137867025,18.0,0.01
19.0,0.00021398154948087603,19.0,0.00021439529068589485,19.0,0.01
20.0,0.00023438616125785573,20.0,0.00023488221156910106,20.0,0.01
21.0,0.0002527607039147131,21.0,0.00025335236339342753,21.0,0.01
22.0,0.0002673281677347734,22.0,0.0002680323835114044,22.0,0.01
23.0,0.0002734994601116471,23.0,0.0002743460873495671,23.0,0.01
24.0,0.0002576988301048046,24.0,0.0002587729847358224,24.0,0.01
25.0,0.00016112794379726653,25.0,0.00016308863314587726,25.0,0.01
26.0,0.00016128093984954061,26.0,0.0001633382076663592,26.0,0.01
27.0,0.0001614902470677881,27.0,0.00016364341560553275,27.0,0.01
28.0,0.00016175471289314774,28.0,0.00016400309278078655,28.0,0.01
29.0,0.00016207159652143136,29.0,0.0001644145125233346,29.0,0.01
30.0,0.000321759149088437,30.0,0.0003229962478621088,30.0,0.01
31.0,0.00032003106349980066,31.0,0.00032166729233693936,31.0,0.01
32.0,0.00031807567361741366,32.0,0.0003201136150343289,32.0,0.01
33.0,0.0003169963768469586,33.0,0.0003194308186599402,33.0,0.01
34.0,0.00031795338808779584,34.0,0.0003207680153521047,34.0,0.01
35.0,0.00032241153428353445,35.0,0.0003255739161574407,35.0,0.01
36.0,0.0003320144779425087,36.0,0.00033547410027585933,36.0,0.01
37.0,0.00034832775065852736,37.0,0.00035202099775087317,37.0,0.01
38.0,0.0003725857579597561,38.0,0.0003764480824592895,38.0,0.01
39.0,0.0004055144244121762,39.0,0.0004094951953361293,39.0,0.01
40.0,0.0004472906476266066,40.0,0.0004513640931977576,40.0,0.01
41.0,0.0004976564493775465,41.0,0.000501824932858444,41.0,0.01
42.0,0.0005556933417954907,42.0,0.0005599873915566938,42.0,0.01
43.0,0.0006195642928429553,43.0,0.0006240409484524768,43.0,0.01
44.0,0.0006852935738403064,44.0,0.0006900412934612069,44.0,0.01
45.0,0.0007454447674308701,45.0,0.0007505948648353067,45.0,0.01
46.0,0.0007835935324913567,46.0,0.0007893747296540924,46.0,0.01
47.0,0.0007520527884100201,47.0,0.0007590871785110493,47.0,0.01
48.0,0.0004902260927646011,48.0,0.0005023720497002227,48.0,0.01
49.0,0.000264951723437642,49.0,0.0002879272215450945,49.0,0.01
50.0,3.7743065325004914e-05,50.0,0.00016527457741251868,50.0,0.01
51.0,3.809656196495954e-05,51.0,0.00016553396178755527,51.0,0.01
52.0,3.8455481367265964e-05,52.0,0.00016579890642047133,52.0,0.01
53.0,3.884533710891103e-05,53.0,0.0001660731373917308,53.0,0.01
54.0,3.9249582929690754e-05,54.0,0.00016635261004293463,54.0,0.01
55.0,4.443819849575772e-05,55.0,0.00016783393011998019,55.0,0.01
56.0,4.7598740127661e-05,56.0,0.00016887714088316215,56.0,0.01
57.0,5.2479747034763215e-05,57.0,0.0001704925844090239,57.0,0.01
58.0,5.866285854304602e-05,58.0,0.00017266849933488305,58.0,0.01
59.0,6.5940988221868e-05,59.0,0.0001754449021802375,59.0,0.01
60.0,7.413476448622051e-05,60.0,0.00017885433419406868,60.0,0.01
61.0,8.328039776491232e-05,61.0,0.00018300224870388293,61.0,0.01
62.0,9.351963024068312e-05,62.0,0.0001880506371458092,62.0,0.01
63.0,0.00010502892792199843,63.0,0.00019419938049803706,63.0,0.01
64.0,0.00011794105933055929,64.0,0.00020164489757096423,64.0,0.01
65.0,0.00013248649455727493,65.0,0.00021065476965127975,65.0,0.01
66.0,0.00014884434481321682,66.0,0.00022148277780421286,66.0,0.01
67.0,0.00016674690757896855,67.0,0.00023406853635509338,67.0,0.01
68.0,0.00018623105220155336,68.0,0.0002485093059027978,68.0,0.01
69.0,0.00020699668086438726,69.0,0.0002646189540437665,69.0,0.01
70.0,0.00022868263689948225,70.0,0.00028210470649192766,70.0,0.01
71.0,0.00025048614465082643,71.0,0.00030025840336948167,71.0,0.01
72.0,0.0002716230704908476,72.0,0.0003183228483371837,72.0,0.01
73.0,0.00028779361024900823,73.0,0.0003324589256777591,73.0,0.01
74.0,0.00028102360357780377,74.0,0.00032687011548046584,74.0,0.01
75.0,0.00020665336386455692,75.0,0.00026608492987570956,75.0,0.01
76.0,0.00020797963020040736,76.0,0.000267347331596532,76.0,0.01
77.0,0.00020938731873080372,77.0,0.00026867065662655845,77.0,0.01
78.0,0.00021085726327387154,78.0,0.0002700459786180765,78.0,0.01
79.0,0.00021238197166099354,79.0,0.00027146847032242773,79.0,0.01
80.0,0.0004103353136093207,80.0,0.00044394636686148425,80.0,0.01
81.0,0.00040982018537021113,81.0,0.0004440461436135066,81.0,0.01
82.0,0.00040835613798473656,82.0,0.00044327488788058287,82.0,0.01
83.0,0.00040667214873788405,83.0,0.0004423081410913543,83.0,0.01
84.0,0.000405526256661512,84.0,0.0004418443274466523,84.0,0.01
85.0,0.00040595640851204295,85.0,0.000442835073503512,85.0,0.01
86.0,0.0004092603836292859,86.0,0.00044646959802753495,86.0,0.01
87.0,0.00041687217476488035,87.0,0.0004540710518809438,87.0,0.01
88.0,0.00043026310568616,88.0,0.00046702229743782154,88.0,0.01
89.0,0.00045079005809162083,89.0,0.0004866438779437002,89.0,0.01
90.0,0.0004796501654149398,90.0,0.0005141605393106063,90.0,0.01
91.0,0.0005176908466222545,91.0,0.0005505161071541425,91.0,0.01
92.0,0.0005650041831444906,92.0,0.0005959614544389688,92.0,0.01
93.0,0.0006201974423424324,93.0,0.0006493095223566379,93.0,0.01
94.0,0.0006791794373374414,94.0,0.0007067083331527912,94.0,0.01
95.0,0.000733618802634385,95.0,0.0007600962756433112,95.0,0.01
96.0,0.0007675639115792836,96.0,0.0007939186897271828,96.0,0.01
97.0,0.0007334641995655353,97.0,0.000762146591034815,97.0,0.01
98.0,0.0004704749670956331,98.0,0.0005156405367870041,98.0,0.01
99.0,0.00029803153097142626,99.0,0.0003664087394141397,99.0,0.01
100.0,0.00011307353397711839,100.0,0.00032422436577101343,100.0,0.01
101.0,0.00011460251766184358,101.0,0.0003252895057007858,101.0,0.01
102.0,0.00011608170395923147,102.0,0.0003263632198321797,102.0,0.01
103.0,0.0001175623097178071,103.0,0.00032745402227203293,103.0,0.01
104.0,0.00011904176580164183,104.0,0.00032856118038403047,104.0,0.01
105.0,0.00012658704617115216,105.0,0.00033194776219842707,105.0,0.01
106.0,0.00012893586862947932,106.0,0.0003334375635526197,106.0,0.01
107.0,0.00013183323730538466,107.0,0.00033516032268194083,107.0,0.01
108.0,0.00013528884318588186,108.0,0.00033713039319826696,108.0,0.01
109.0,0.00013953118749523334,109.0,0.00033945518714270927,109.0,0.01
110.0,0.000144690639797728,110.0,0.0003422134080532539,110.0,0.01
111.0,0.00015108234004352182,111.0,0.000345575399439414,111.0,0.01
112.0,0.00015900955355368268,112.0,0.0003497313236315065,112.0,0.01
113.0,0.00016875641116922927,113.0,0.0003548935419707161,113.0,0.01
114.0,0.0001805564132496721,114.0,0.00036128521301351257,114.0,0.01
115.0,0.000194481529589953,115.0,0.0003690797081249971,115.0,0.01
116.0,0.0002106912767305507,116.0,0.0003785160985672917,116.0,0.01
117.0,0.00022893582972945752,117.0,0.00038961584704010185,117.0,0.01
118.0,0.00024893743128186403,118.0,0.0004023485710514035,118.0,0.01
119.0,0.00027026409144243846,119.0,0.00041653951481211737,119.0,0.01
120.0,0.0002921562548092141,120.0,0.00043172900430417453,120.0,0.01
121.0,0.00031421248075396167,121.0,0.0004476181761422866,121.0,0.01
122.0,0.0003351451198894869,122.0,0.0004632274874805651,122.0,0.01
123.0,0.0003519827997022604,123.0,0.0004762368389550013,123.0,0.01
124.0,0.00034485498486905633,124.0,0.0004717113668396327,124.0,0.01
125.0,0.00029186273668867934,125.0,0.00043543024546503285,125.0,0.01
126.0,0.0002928631162596023,126.0,0.00043687078076154516,126.0,0.01
127.0,0.000293996364875355,127.0,0.000438393642530425,127.0,0.01
128.0,0.00029521669005435806,128.0,0.0004399814124242085,128.0,0.01
129.0,0.0002965291696835718,129.0,0.00044163612581813924,129.0,0.01
130.0,0.0005334647750130872,130.0,0.0006263952520917304,130.0,0.01
131.0,0.0005320141250992911,131.0,0.0006262609406076689,131.0,0.01
132.0,0.0005288764621533477,132.0,0.0006247006003925953,132.0,0.01
133.0,0.000524520337054126,133.0,0.0006221261540389753,133.0,0.01
134.0,0.000519536118738998,134.0,0.0006190470947544786,134.0,0.01
135.0,0.0005147972578253139,135.0,0.0006162016263399648,135.0,0.01
136.0,0.0005114287025488096,136.0,0.0006145255433915836,136.0,0.01
137.0,0.0005107626888477665,137.0,0.00061511619329358,137.0,0.01
138.0,0.0005143072414894119,138.0,0.0006192175320391904,138.0,0.01
139.0,0.0005237318218194068,139.0,0.0006282333333813392,139.0,0.01
140.0,0.0005406924190379666,140.0,0.0006436193930187929,140.0,0.01
141.0,0.0005669319681479254,141.0,0.0006670074964836903,141.0,0.01
142.0,0.0006034125158296261,142.0,0.0006994896852177149,142.0,0.01
143.0,0.0006495731459693926,143.0,0.0007409139642369169,143.0,0.01
144.0,0.0007012835412838547,144.0,0.0007879155413538586,144.0,0.01
145.0,0.0007501801768322238,145.0,0.0008330616630578162,145.0,0.01
146.0,0.0007807410934321176,146.0,0.0008620880543435869,146.0,0.01
147.0,0.0007478394748004777,147.0,0.0008339493188693467,147.0,0.01
148.0,0.0005051319247440483,148.0,0.0006275751143299249,148.0,0.01
149.0,0.0003844231654880158,149.0,0.0005368986074288783,149.0,0.01
150.0,0.00021041950094845328,150.0,0.0005730980363083882,150.0,0.01
151.0,0.00021289580101852077,151.0,0.0005750454982062873,151.0,0.01
152.0,0.00021521620835894051,152.0,0.0005769835969615428,152.0,0.01
153.0,0.0002174640011887077,153.0,0.0005789269114426227,153.0,0.01
154.0,0.00021963741838647213,154.0,0.0005808739861516014,154.0,0.01
155.0,0.00022803251331790582,155.0,0.000585247227674249,155.0,0.01
156.0,0.00023077393446939437,156.0,0.000587491281202003,156.0,0.01
157.0,0.00023361235684046076,157.0,0.0005897990612812143,157.0,0.01
158.0,0.00023663670453023488,158.0,0.0005922044041338606,158.0,0.01
159.0,0.0002401099958436244,159.0,0.0005948144805942403,159.0,0.01
160.0,0.0002442363778225922,160.0,0.0005977185889089083,160.0,0.01
161.0,0.00024943643276315085,161.0,0.0006011018298038704,161.0,0.01
162.0,0.0002561189852493824,162.0,0.000605158634084861,162.0,0.01
163.0,0.00026467910583172634,163.0,0.0006100975296809224,163.0,0.01
164.0,0.0002753833385162292,164.0,0.0006160965744454217,164.0,0.01
165.0,0.00028846970795336327,165.0,0.0006233475395775172,165.0,0.01
166.0,0.0003039765605647538,166.0,0.0006319754889740928,166.0,0.01
167.0,0.00032181534051201836,167.0,0.0006420575370186122,167.0,0.01
168.0,0.0003414742346733886,168.0,0.0006534512905240754,168.0,0.01
169.0,0.00036227425940790395,169.0,0.0006658822626308153,169.0,0.01
170.0,0.00038333228579062707,170.0,0.0006789002829054805,170.0,0.01
171.0,0.00040393005124463326,171.0,0.000692076805474081,171.0,0.01
172.0,0.0004226268774864996,172.0,0.0007044974355985791,172.0,0.01
173.0,0.0004370379452775786,173.0,0.000714590542578788,173.0,0.01
174.0,0.00042784969476801444,174.0,0.0007103977090025529,174.0,0.01
175.0,0.0003882865427441043,175.0,0.0006889419968949161,175.0,0.01
176.0,0.00038858568403803845,176.0,0.0006906042341088939,176.0,0.01
177.0,0.00038906579887940356,177.0,0.0006923512575883462,177.0,0.01
178.0,0.0003896499079435888,178.0,0.0006941611407304738,178.0,0.01
179.0,0.00039034616832765267,179.0,0.0006960352935007764,179.0,0.01
180.0,0.0006497561767805637,180.0,0.0008696637457200583,180.0,0.01
181.0,0.000647866751333901,181.0,0.0008701245394853243,181.0,0.01
182.0,0.0006438197823840974,182.0,0.0008689847732234354,182.0,0.01
183.0,0.0006379396488268623,183.0,0.0008665104816016872,183.0,0.01
184.0,0.0006307423382425283,184.0,0.0008631053752888098,184.0,0.01
185.0,0.0006230218808654199,185.0,0.0008593666903884603,185.0,0.01
186.0,0.0006158131811459468,186.0,0.0008560489020117137,186.0,0.01
187.0,0.0006103279820149373,187.0,0.0008540119368727829,187.0,0.01
188.0,0.0006080194101642044,188.0,0.0008542701957671346,188.0,0.01
189.0,0.0006104621285358276,189.0,0.000857923208390801,189.0,0.01
190.0,0.0006195890682984101,190.0,0.0008663597791866634,190.0,0.01
191.0,0.0006373578982440262,191.0,0.0008810789172360506,191.0,0.01
192.0,0.000665439737161892,192.0,0.000903530636579261,192.0,0.01
193.0,0.000703823418878164,193.0,0.0009340992949989517,193.0,0.01
194.0,0.0007489790178519528,194.0,0.0009705335939766955,194.0,0.01
195.0,0.0007927320995546201,195.0,0.0010066732180802117,195.0,0.01
196.0,0.0008207469726107159,196.0,0.0010309261357704538,196.0,0.01
197.0,0.0007914705366744282,197.0,0.001009944609214026,197.0,0.01
198.0,0.0005795021578991282,198.0,0.0008565659622718726,198.0,0.01
199.0,0.0,199.0,0.0,199.0,0.01
200.0,7.1537324046708256e-06,200.0,7.1537324046708256e-06,200.0,0.01
201.0,7.0560418881305695e-06,201.0,7.060422893052481e-06,201.0,0.01
202.0,7.01242240844825e-06,202.0,7.021121807238545e-06,202.0,0.01
203.0,7.004767076032717e-06,203.0,7.01772145802735e-06,203.0,0.01
204.0,6.996880287912187e-06,204.0,7.014092814105423e-06,204.0,0.01
205.0,7.894913700577022e-05,205.0,7.895104084892621e-05,205.0,0.01
206.0,8.392648954498205e-05,206.0,8.39731410187954e-05,206.0,0.01
207.0,8.727244168943851e-05,207.0,8.736608446416483e-05,207.0,0.01
208.0,9.02165401014345e-05,208.0,9.035818226647076e-05,208.0,0.01
209.0,9.488276049852974e-05,209.0,9.506934928086325e-05,209.0,0.01
210.0,0.00010399377454473943,210.0,0.00010421645566608385,210.0,0.01
211.0,0.00011950642149840307,211.0,0.00011975505652378558,211.0,0.01
212.0,0.0001417205229906366,212.0,0.00014199128537778494,212.0,0.01
213.0,0.00016992174818742663,213.0,0.000170219216799504,213.0,0.01
214.0,0.0002030706828400145,214.0,0.0002034057417557557,214.0,0.01
215.0,0.00024020774581436303,215.0,0.0002405949917632663,215.0,0.01
216.0,0.0002803744996901282,216.0,0.00028083090495081576,216.0,0.01
217.0,0.0003227777970760718,217.0,0.00032332173361659944,217.0,0.01
218.0,0.0003666947748036302,218.0,0.0003673456346617635,218.0,0.01
219.0,0.00041147409816591675,219.0,0.00041225205036841825,219.0,0.01
220.0,0.0004560731826612652,220.0,0.00045699992752100215,220.0,0.01
221.0,0.0004999313714459583,221.0,0.0005010288722529449,221.0,0.01
222.0,0.0005397176984968726,222.0,0.000541014868974738,222.0,0.01
223.0,0.0005539343761431911,223.0,0.0005555167660498653,223.0,0.01
224.0,0.00036667842732804524,224.0,0.00036956942468665746,224.0,0.01
225.0,0.00030986919357218123,225.0,0.0003152897116981339,225.0,0.01
226.0,0.0003096280925446618,226.0,0.0003153411359175536,226.0,0.01
227.0,0.00030954228427859215,227.0,0.000315485627942605,227.0,0.01
228.0,0.00030951718360241245,228.0,0.0003156751463845961,228.0,0.01
229.0,0.0003095299888985023,229.0,0.00031589702844643356,229.0,0.01
230.0,0.0006080674337911209,230.0,0.0006114403060075705,230.0,0.01
231.0,0.0006042743797941061,231.0,0.0006084206352659551,231.0,0.01
232.0,0.0005981433857425105,232.0,0.0006030868763258997,232.0,0.01
233.0,0.0005911549051734187,233.0,0.0005969127673571054,233.0,0.01
234.0,0.0005846129439079299,234.0,0.0005911928424759198,234.0,0.01
235.0,0.0005800600636612878,235.0,0.0005874519803865445,235.0,0.01
236.0,0.000579159071926106,236.0,0.000587327516535307,236.0,0.01
237.0,0.0005836459179859877,237.0,0.000592524035195583,237.0,0.01
238.0,0.0005951856156242605,238.0,0.0006046754094333274,238.0,0.01
239.0,0.0006152313778572906,239.0,0.000625212231217823,239.0,0.01
240.0,0.0006447969832924493,240.0,0.0006551433548829985,240.0,0.01
241.0,0.0006843042877133746,241.0,0.0006949071787772826,241.0,0.01
242.0,0.0007330533941198776,242.0,0.0007438451540112454,242.0,0.01
243.0,0.0007891133848201998,243.0,0.0008000830060057753,243.0,0.01
244.0,0.0008490517513731513,244.0,0.0008602526346782643,244.0,0.01
245.0,0.0009081838584218722,245.0,0.0009197310769681254,245.0,0.01
246.0,0.0009582975956031635,246.0,0.0009703944850204877,246.0,0.01
247.0,0.0009712603492164022,247.0,0.000984448389674831,247.0,0.01
248.0,0.0008325457076851968,248.0,0.0008493858422026816,248.0,0.01
249.0,0.0002710153793310146,249.0,0.00032204173949667745,249.0,0.01
250.0,6.690861027860978e-05,250.0,0.000264811213889176,250.0,0.01
251.0,5.92735658954806e-05,251.0,0.0002641235515379165,251.0,0.01
252.0,5.529311780831005e-05,252.0,0.00026391069266658046,252.0,0.01
253.0,5.25139933962526e-05,253.0,0.0002638426142790322,253.0,0.01
254.0,5.0213574915227054e-05,254.0,0.0002638309052531244,254.0,0.01
255.0,9.38439670471363e-05,255.0,0.00027586843360506794,255.0,0.01
256.0,9.732091469442599e-05,256.0,0.00027744195947384956,256.0,0.01
257.0,9.937036344866817e-05,257.0,0.0002785202252274093,257.0,0.01
258.0,0.00010103852727628957,258.0,0.0002794561291645109,258.0,0.01
259.0,0.00010455459056162365,259.0,0.0002810675454254108,259.0,0.01
260.0,0.00011298823441290588,260.0,0.00028461860612451114,260.0,0.01
261.0,0.00012848913348243815,261.0,0.000291411708759317,261.0,0.01
262.0,0.0001515311355378315,262.0,0.00030255857816348554,262.0,0.01
263.0,0.00018122443630417214,263.0,0.00031873753395403364,263.0,0.01
264.0,0.00021640897250924918,264.0,0.0003402393037603397,264.0,0.01
265.0,0.00025585403672096754,265.0,0.0003668550347773081,265.0,0.01
266.0,0.0002986010245206311,266.0,0.00039811318546354764,266.0,0.01
267.0,0.0003438197157794317,267.0,0.00043333486597773896,267.0,0.01
268.0,0.00039070676090149155,268.0,0.00047168492351522663,268.0,0.01
269.0,0.00043850910032827483,269.0,0.0005122811706062798,269.0,0.01
270.0,0.00048632840047960907,270.0,0.0005540845276653916,270.0,0.01
271.0,0.000533329440731264,271.0,0.0005961030157432885,271.0,0.01
272.0,0.0005758294135081434,272.0,0.0006347744066023062,272.0,0.01
273.0,0.0005892904206356898,273.0,0.0006474090344466877,273.0,0.01
274.0,0.0003791885416522256,274.0,0.0004649660204441198,274.0,0.01
275.0,0.0003280003424245967,275.0,0.0004256662306750837,275.0,0.01
276.0,0.00032785889433393757,276.0,0.00042590039440937023,276.0,0.01
277.0,0.0003278320145880409,277.0,0.0004261933719882612,277.0,0.01
278.0,0.0003278558382820305,278.0,0.00042651892544501275,278.0,0.01
279.0,0.00032791295255554857,279.0,0.0004268699319739372,279.0,0.01
280.0,0.000637622124164521,280.0,0.0006939157867095811,280.0,0.01
281.0,0.0006338500997499381,281.0,0.0006913320392665566,281.0,0.01
282.0,0.0006275275397511854,282.0,0.0006864287772180831,282.0,0.01
283.0,0.0006200416346196767,283.0,0.0006804881015379891,283.0,0.01
284.0,0.0006125591207111781,284.0,0.00067458066187136,284.0,0.01
285.0,0.0006064532640500951,285.0,0.000669951850400387,285.0,0.01
286.0,0.0006033053432412751,286.0,0.0006680220523064249,286.0,0.01
287.0,0.0006047678509151738,287.0,0.0006702698601298423,287.0,0.01
288.0,0.0006125389145636695,288.0,0.0006782259921978902,288.0,0.01
289.0,0.0006282351048110524,289.0,0.0006933827719447425,289.0,0.01
290.0,0.0006531106841795891,290.0,0.0007169621940069461,290.0,0.01
291.0,0.0006877508595937387,291.0,0.0007496390425489993,291.0,0.01
292.0,0.0007317655653937807,292.0,0.0007912290335228276,292.0,0.01
293.0,0.0007833211447133364,293.0,0.0008401938930204336,293.0,0.01
294.0,0.000839012574306004,294.0,0.000893448247478672,294.0,0.01
295.0,0.0008942072212911912,295.0,0.0009466358643706417,295.0,0.01
296.0,0.0009412707438819729,296.0,0.0009924476017331083,296.0,0.01
297.0,0.0009521689957058666,297.0,0.0010041198856428483,297.0,0.01
298.0,0.0008126006261807612,298.0,0.0008744606268016406,298.0,0.01
299.0,0.0002769122043938827,299.0,0.00042800497953365455,299.0,0.01
300.0,8.28154544516599e-05,300.0,0.0004752889684613798,300.0,0.01
301.0,7.560583030671522e-05,301.0,0.0004750501020880811,301.0,0.01
302.0,7.177412340193577e-05,302.0,0.00047511164535191846,302.0,0.01
303.0,6.903497229009181e-05,303.0,0.00047526455047335487,303.0,0.01
304.0,6.674185050375594e-05,304.0,0.0004754542347985453,304.0,0.01
305.0,0.00010606859785769574,305.0,0.0004830341474145193,305.0,0.01
306.0,0.00010924609811002284,306.0,0.0004842186084566554,306.0,0.01
307.0,0.00011092351394239761,307.0,0.00048506320341828513,307.0,0.01
308.0,0.00011213730683440318,308.0,0.0004857936649008195,308.0,0.01
309.0,0.00011517823660712388,309.0,0.0004869448539006186,309.0,0.01
310.0,0.0001232194740710602,310.0,0.0004893387996992429,310.0,0.01
311.0,0.00013867136383604526,311.0,0.0004938757716747078,311.0,0.01
312.0,0.00016204249933267906,312.0,0.000501350911742072,312.0,0.01
313.0,0.0001925839414750537,313.0,0.0005124418426642361,313.0,0.01
314.0,0.0002289826855052523,314.0,0.0005275994531117828,314.0,0.01
315.0,0.00027000050037331104,315.0,0.0005470479389758493,315.0,0.01
316.0,0.0003145872797270791,316.0,0.0005707706903901243,316.0,0.01
317.0,0.0003617506214629392,317.0,0.000598462580478845,317.0,0.01
318.0,0.00041078359717887575,318.0,0.000629723475466452,318.0,0.01
319.0,0.00046088722349461615,319.0,0.000663914438031038,319.0,0.01
320.0,0.0005110564574450137,320.0,0.0007001076073043825,320.0,0.01
321.0,0.0005604486816094631,321.0,0.0007373856630573641,321.0,0.01
322.0,0.0006048294785994557,322.0,0.0007721258140211028,322.0,0.01
323.0,0.0006177097055826139,323.0,0.0007827580791683785,323.0,0.01
324.0,0.0003904828338609047,324.0,0.0006200199133968184,324.0,0.01
325.0,0.00034307213742091784,325.0,0.0005925393121409755,325.0,0.01
326.0,0.0003429121930835714,326.0,0.0005929087162613751,326.0,0.01
327.0,0.0003428661344958506,327.0,0.0005933230103237976,327.0,0.01
328.0,0.000342873915476716,328.0,0.000593763753548077,328.0,0.01
329.0,0.0003429140191367168,329.0,0.00059422352272649,329.0,0.01
330.0,0.0006609570325534317,330.0,0.0008203053168299548,330.0,0.01
331.0,0.0006571407934004271,331.0,0.0008182944209331887,331.0,0.01
332.0,0.0006506397331883134,332.0,0.0008141537688895495,332.0,0.01
333.0,0.0006427528644587029,333.0,0.0008089447840773128,333.0,0.01
334.0,0.0006345543552101086,334.0,0.0008035350775983772,334.0,0.01
335.0,0.000627302756890409,335.0,0.0007989187765693074,335.0,0.01
336.0,0.0006224697630656406,336.0,0.0007962360752363813,336.0,0.01
337.0,0.0006216762776814341,337.0,0.0007967308467649919,337.0,0.01
338.0,0.0006266022422218972,338.0,0.0008017041923817911,338.0,0.01
339.0,0.0006389749613378595,339.0,0.0008125449543307767,339.0,0.01
340.0,0.0006601761703965284,340.0,0.0008304668424340816,340.0,0.01
341.0,0.000691051257037324,341.0,0.0008563787152971724,341.0,0.01
342.0,0.0007312533417352838,342.0,0.0008903225049949265,342.0,0.01
343.0,0.0007791241984946569,343.0,0.0009312587413591701,343.0,0.01
344.0,0.000831334164594908,344.0,0.0009766171557792616,344.0,0.01
345.0,0.0008833663476006947,345.0,0.0010225824523278657,345.0,0.01
346.0,0.0009279317283882415,346.0,0.0010626851601877765,346.0,0.01
347.0,0.0009371127426078278,347.0,0.0010721635976360818,347.0,0.01
348.0,0.000797028383381863,348.0,0.0009538212242389763,348.0,0.01
349.0,0.0,349.0,0.0,349.0,0.01
350.0,3.816086218166214e-06,350.0,3.816086218166214e-06,350.0,0.01
351.0,3.7226853867386624e-06,351.0,3.7250487322056034e-06,351.0,0.01
352.0,3.6374092326089817e-06,352.0,3.64213106030605e-06,352.0,0.01
353.0,3.6325220721747623e-06,353.0,3.6394535068624737e-06,353.0,0.01
354.0,3.544476755276353e-06,354.0,3.553833028433388e-06,354.0,0.01
355.0,0.00010201555278555135,355.0,0.00010201595311553271,355.0,0.01
356.0,0.00010864819671096184,356.0,0.00010870643143239204,356.0,0.01
357.0,0.00011407818486029362,357.0,0.00011419618806003773,357.0,0.01
358.0,0.00011952931836434552,358.0,0.00011970778273545464,358.0,0.01
359.0,0.0001285657328588898,359.0,0.00012879890908494614,359.0,0.01
360.0,0.00014551550667673703,360.0,0.0001457903288865842,360.0,0.01
361.0,0.00017264010910188725,361.0,0.00017294608545409502,361.0,0.01
362.0,0.00020957934126791502,362.0,0.00020991756606758325,362.0,0.01
363.0,0.0002543482690363827,363.0,0.0002547315723050312,363.0,0.01
364.0,0.00030453012266547,364.0,0.0003049789125827085,364.0,0.01
365.0,0.00035784190601043575,365.0,0.0003583807544679209,365.0,0.01
366.0,0.0004119238195616531,366.0,0.00041258013642031256,366.0,0.01
367.0,0.0004644011275713852,367.0,0.00046520451028700074,367.0,0.01
368.0,0.000512700809735825,368.0,0.0005136832304061851,368.0,0.01
369.0,0.0005540389390141342,369.0,0.0005552353938568266,369.0,0.01
370.0,0.00058538621504803,370.0,0.0005868362160449302,370.0,0.01
371.0,0.00060373493044829,371.0,0.0006054847050045643,371.0,0.01
372.0,0.0006060627579445074,372.0,0.0006081701529180405,372.0,0.01
373.0,0.0005791211171906389,373.0,0.0005817104796285248,373.0,0.01
374.0,0.00040744618694849786,374.0,0.00041161524613442436,374.0,0.01
375.0,0.0003584202524674654,375.0,0.0003651956739797889,375.0,0.01
376.0,0.00035750792931605615,376.0,0.00036456697344534563,376.0,0.01
377.0,0.0003566483319360072,377.0,0.00036397937976508966,377.0,0.01
378.0,0.00035581979375438796,378.0,0.0003634213400568301,378.0,0.01
379.0,0.0003550181364234965,379.0,0.0003628897741352126,379.0,0.01
380.0,0.0006929642657917158,380.0,0.0006971607735563795,380.0,0.01
381.0,0.0006859016323712277,381.0,0.0006910084019123699,381.0,0.01
382.0,0.0006760005593059282,382.0,0.0006820461515269033,382.0,0.01
383.0,0.0006637714041056807,383.0,0.000670786654344425,383.0,0.01
384.0,0.0006501619748319731,384.0,0.0006581738185166381,384.0,0.01
385.0,0.0006365436141412143,385.0,0.0006455656950420116,385.0,0.01
386.0,0.0006246739845977515,386.0,0.0006346940247692015,386.0,0.01
387.0,0.0006168077303267983,387.0,0.0006277699036924579,387.0,0.01
388.0,0.0006153508180276667,388.0,0.0006271437921923183,388.0,0.01
389.0,0.0006227461605639418,389.0,0.0006351998403730724,389.0,0.01
390.0,0.0006407773011129055,390.0,0.0006536855833790885,390.0,0.01
391.0,0.000670016719186691,391.0,0.0006831817106564263,391.0,0.01
392.0,0.0007096051762585117,392.0,0.0007228826687134213,392.0,0.01
393.0,0.0007568808550509418,393.0,0.0007702155304550132,393.0,0.01
394.0,0.0008075886218601102,394.0,0.0008210237819566597,394.0,0.01
395.0,0.0008554114624276067,395.0,0.0008690941993238511,395.0,0.01
396.0,0.0008873292324625791,396.0,0.0009015890957349332,396.0,0.01
397.0,0.0008758846423734667,397.0,0.0008914809172884435,397.0,0.01
398.0,0.0007270124840707367,398.0,0.0007470767600866944,398.0,0.01
399.0,0.00022739598167811296,399.0,0.00028762297390613637,399.0,0.01
400.0,2.127982765680071e-05,400.0,0.0002516257058855251,400.0,0.01
401.0,1.8518285185872314e-05,401.0,0.000251672413883718,401.0,0.01
402.0,1.6650310815789584e-05,402.0,0.0002517628196458742,402.0,0.01
403.0,1.522790244716618e-05,403.0,0.00025187366318291267,403.0,0.01
404.0,1.409155682060526e-05,404.0,0.00025199647143756573,404.0,0.01
405.0,0.00010497266147870192,405.0,0.000272789467311545,405.0,0.01
406.0,0.00011147277205210811,406.0,0.0002755403115212971,406.0,0.01
407.0,0.0001168959014649829,407.0,0.00027796052156094743,407.0,0.01
408.0,0.0001225365055618248,408.0,0.00028055962648937854,408.0,0.01
409.0,0.00013188857972584159,409.0,0.00028494688373325585,409.0,0.01
410.0,0.00014910520927590348,410.0,0.0002934895979737786,410.0,0.01
411.0,0.00017643259236400734,411.0,0.00030844950650467953,411.0,0.01
412.0,0.00021344741759206148,412.0,0.0003311971651302149,412.0,0.01
413.0,0.000258234001258948,413.0,0.00036187396288021,413.0,0.01
414.0,0.0003083890839682821,414.0,0.00039941616316553597,414.0,0.01
415.0,0.00036166045018202954,415.0,0.0004420671790114687,415.0,0.01
416.0,0.00041574220056396597,416.0,0.00048755043215380244,416.0,0.01
417.0,0.0004683288166786397,417.0,0.0005333716353241429,417.0,0.01
418.0,0.0005168844088046251,418.0,0.0005767744732201822,418.0,0.01
419.0,0.0005587192460317515,419.0,0.0006148743009550501,419.0,0.01
420.0,0.0005908757010978412,420.0,0.0006445897172249065,420.0,0.01
421.0,0.0006104587475789206,421.0,0.0006629670897321146,421.0,0.01
422.0,0.0006142919282073096,422.0,0.0006668977599011763,422.0,0.01
423.0,0.0005886077614237525,423.0,0.0006437358995873397,423.0,0.01
424.0,0.0004128552037644708,424.0,0.0004887619050137176,424.0,0.01
425.0,0.00036563612916580524,425.0,0.0004514006249925949,425.0,0.01
426.0,0.00036464852513703604,426.0,0.000450915607112684,426.0,0.01
427.0,0.0003637196854158962,427.0,0.0004504689750382636,427.0,0.01
428.0,0.00036282369977013297,428.0,0.00045004851266206063,428.0,0.01
429.0,0.0003619569428393282,429.0,0.00044965225363984083,429.0,0.01
430.0,0.0007061383018359216,430.0,0.0007550338525448955,430.0,0.01
431.0,0.0006988647196950901,431.0,0.0007491732329168314,431.0,0.01
432.0,0.0006886646588257204,432.0,0.0007406022683493194,432.0,0.01
433.0,0.0006759948523434824,433.0,0.0007297659811499053,433.0,0.01
434.0,0.0006617574920316333,434.0,0.0007175203499945784,434.0,0.01
435.0,0.0006472561768496022,435.0,0.0007050811226211487,435.0,0.01
436.0,0.0006342294287521906,436.0,0.0006940432360400652,436.0,0.01
437.0,0.0006248518008737018,437.0,0.0006863734248993581,437.0,0.01
438.0,0.0006215704667488372,438.0,0.000684265460540556,438.0,0.01
439.0,0.0006268573502944608,439.0,0.0006899415982529522,439.0,0.01
440.0,0.0006425752633096823,440.0,0.000705121744187925,440.0,0.01
441.0,0.0006694809777964123,441.0,0.0007306019408379154,441.0,0.01
442.0,0.0007067490619286689,442.0,0.0007657951846036715,442.0,0.01
443.0,0.0007517336023442498,443.0,0.0008084282408235825,443.0,0.01
444.0,0.0008003002773991892,444.0,0.0008547535727239137,444.0,0.01
445.0,0.000845980144180505,445.0,0.0008987017895826995,445.0,0.01
446.0,0.0008758873548447207,446.0,0.0009280135500710709,446.0,0.01
447.0,0.0008627443343499439,447.0,0.0009168084056259266,447.0,0.01
448.0,0.0007127074739903157,448.0,0.0007786480959314387,448.0,0.01
449.0,0.00022460992011686106,449.0,0.00038775865818318014,449.0,0.01
450.0,2.2658682193917166e-05,450.0,0.0004487034498324033,450.0,0.01
451.0,1.9955335093173774e-05,451.0,0.0004489137865202135,451.0,0.01
452.0,1.8118666494023083e-05,452.0,0.00044914898941479284,452.0,0.01
453.0,1.6728530376598132e-05,453.0,0.0004493964588675423,453.0,0.01
454.0,1.5619990427287212e-05,454.0,0.00044965096857421547,454.0,0.01
455.0,0.00010645271725996559,455.0,0.00046209824255831635,455.0,0.01
456.0,0.0001129701080980795,456.0,0.0004639353684128986,456.0,0.01
457.0,0.00011850005977622109,457.0,0.0004656038485442896,457.0,0.01
458.0,0.00012438114977197625,458.0,0.0004674252352272004,458.0,0.01
459.0,0.00013406104438831167,459.0,0.0004703825334283856,459.0,0.01
460.0,0.00015162826848590116,460.0,0.00047597526507565756,460.0,0.01
461.0,0.00017918026346151034,461.0,0.0004857431176410235,461.0,0.01
462.0,0.00021635383210574528,462.0,0.000500939043648895,462.0,0.01
463.0,0.00026118046300660177,463.0,0.0005221626655000759,463.0,0.01
464.0,0.0003113929789673143,464.0,0.0005493064921790327,464.0,0.01
465.0,0.0003646882810040601,465.0,0.0005814961106258012,465.0,0.01
466.0,0.00041882423076100426,466.0,0.0006172241887897209,466.0,0.01
467.0,0.000471514100568494,467.0,0.0006544774501285647,467.0,0.01
468.0,0.0005202803463126313,468.0,0.0006908162020210103,468.0,0.01
469.0,0.0005625485896502315,469.0,0.0007235850599018745,469.0,0.01
470.0,0.0005953578414123765,470.0,0.000749800117727799,470.0,0.01
471.0,0.0006159269884462593,471.0,0.0007666789640717569,471.0,0.01
472.0,0.0006210101263527022,472.0,0.0007712303430187747,472.0,0.01
473.0,0.0005962962770549215,473.0,0.0007519523330401308,473.0,0.01
474.0,0.000417290990419841,474.0,0.0006202254532430795,474.0,0.01
475.0,0.00037160195745557386,475.0,0.0005919903787580068,475.0,0.01
476.0,0.00037056861759927857,476.0,0.0005917340205550532,476.0,0.01
477.0,0.0003695918137808555,477.0,0.000591507130689955,477.0,0.01
478.0,0.00036864852581888947,478.0,0.0005913020044650683,478.0,0.01
479.0,0.0003677336753723177,479.0,0.0005911159564143795,479.0,0.01
480.0,0.0003668476423713663,480.0,0.000590948605261706,480.0,0.01
481.0,0.00032387879174110713,481.0,0.0005656798469660695,481.0,0.01
482.0,0.00028427279169291844,482.0,0.0005443593660616413,482.0,0.01
483.0,0.000248191753348511,483.0,0.0005267926370242894,483.0,0.01
484.0,0.00021578307434027722,484.0,0.0005126906435546373,484.0,0.01
485.0,0.00018716329871141165,485.0,0.0005016835075810831,485.0,0.01
486.0,0.00016238989886780317,486.0,0.000493342887577452,486.0,0.01
487.0,0.00014143389562330162,487.0,0.0004872144533926057,487.0,0.01
488.0,0.00012414255504362423,488.0,0.0004828489609392484,488.0,0.01
489.0,0.0001101988217553014,489.0,0.0004798273870482169,489.0,0.01
490.0,9.914604726826709e-05,490.0,0.0004777883841273454,490.0,0.01
491.0,9.042007487945251e-05,491.0,0.0004764366065381816,491.0,0.01
492.0,8.346228638549177e-05,492.0,0.00047555167208896104,492.0,0.01
493.0,7.780873698309605e-05,493.0,0.0004749821858853927,493.0,0.01
494.0,7.31507371124642e-05,494.0,0.00047463476537152016,494.0,0.01
495.0,6.929732245479482e-05,495.0,0.0004744523390256385,495.0,0.01
496.0,6.60767919709118e-05,496.0,0.0004743912193127715,496.0,0.01
497.0,6.328235336001499e-05,497.0,0.00047441061110764906,497.0,0.01
498.0,6.0766178091888696e-05,498.0,0.0004744837019947653,498.0,0.01
499.0,5.8522790464052395e-05,499.0,0.000474605058356727,499.0,0.01


==> code/data/example1_mpc/ROMROM_cheap_mpctraj_est.csv <==
x1,y1,x2,y2
0.0,0.0,0.0,0.01
1.0,1.1278772880501268e-06,1.0,0.01
2.0,1.5868846361079679e-06,2.0,0.01
3.0,2.005453081394988e-06,3.0,0.01
4.0,2.6125967272596976e-06,4.0,0.01
5.0,0.0,5.0,0.01
6.0,0.0008565682564156108,6.0,0.01
7.0,0.0022796502034523624,7.0,0.01
8.0,0.004370313092812782,8.0,0.01
9.0,0.0,9.0,0.01
10.0,3.3810898853218015e-05,10.0,0.01
11.0,5.233725081805247e-05,11.0,0.01
12.0,7.016701125130494e-05,12.0,0.01
13.0,8.875430987705969e-05,13.0,0.01
14.0,0.00010879419490832642,14.0,0.01
15.0,0.00013072984545252334,15.0,0.01
16.0,0.00015481475596384724,16.0,0.01
17.0,0.00018117111355782942,17.0,0.01
18.0,0.0002097628765705651,18.0,0.01
19.0,0.000240394627123615,19.0,0.01
20.0,0.00027265341370619347,20.0,0.01
21.0,0.0003059336931856793,21.0,0.01
22.0,0.0003393332663185163,22.0,0.01
23.0,0.00037111453708176006,23.0,0.01
24.0,0.00039725855077419686,24.0,0.01
25.0,0.0004071774644167635,25.0,0.01
26.0,0.0004168897639801795,26.0,0.01
27.0,0.0004264160200601192,27.0,0.01
28.0,0.00043577465165984554,28.0,0.01
29.0,0.00044499069761416254,29.0,0.01
30.0,0.0005105505349141394,30.0,0.01
31.0,0.0005682269846504792,31.0,0.01
32.0,0.0006201907936346862,32.0,0.01
33.0,0.0006680630176314351,33.0,0.01
34.0,0.0007132487748556773,34.0,0.01
35.0,0.0007571597451249312,35.0,0.01
36.0,0.000801332232076627,36.0,0.01
37.0,0.0008474739353073982,37.0,0.01
38.0,0.0008974622951716999,38.0,0.01
39.0,0.000953297918547678,39.0,0.01
40.0,0.0010170156777363922,40.0,0.01
41.0,0.0010905730320994833,41.0,0.01
42.0,0.0011756264960331984,42.0,0.01
43.0,0.0012732040442884395,43.0,0.01
44.0,0.0013830265645598547,44.0,0.01
45.0,0.0015025195151260227,45.0,0.01
46.0,0.0016244891744433465,46.0,0.01
47.0,0.001730030854118773,47.0,0.01
48.0,0.0017758191887523183,48.0,0.01
49.0,0.0025352856363545966,49.0,0.01
50.0,0.002538172538881165,50.0,0.01
51.0,0.0025411202187465296,51.0,0.01
52.0,0.002544092029537763,52.0,0.01
53.0,0.0025470828361042882,53.0,0.01
54.0,0.002550044781425582,54.0,0.01
55.0,0.0025529819229875186,55.0,0.01
56.0,0.0025558853261886372,56.0,0.01
57.0,0.0025587725000953674,57.0,0.01
58.0,0.0025616631012488275,58.0,0.01
59.0,0.0025645789865675773,59.0,0.01
60.0,0.002567543727569701,60.0,0.01
61.0,0.0025705839381219373,61.0,0.01
62.0,0.002573730535700158,62.0,0.01
63.0,0.0025770199538689923,63.0,0.01
64.0,0.0025804948036508386,64.0,0.01
65.0,0.0025842066800813865,65.0,0.01
66.0,0.0025882175753332575,66.0,0.01
67.0,0.0025925935939748257,67.0,0.01
68.0,0.0025974102003380522,68.0,0.01
69.0,0.0026027452896175826,69.0,0.01
70.0,0.0026086753192423,70.0,0.01
71.0,0.002615259322550502,71.0,0.01
72.0,0.0026225315885946682,72.0,0.01
73.0,0.002630378395039175,73.0,0.01
74.0,0.0026410111194573272,74.0,0.01
75.0,0.0026468089396096696,75.0,0.01
76.0,0.002652515064512312,76.0,0.01
77.0,0.0026582728790242325,77.0,0.01
78.0,0.0026641026209038624,78.0,0.01
79.0,0.0026698868643950367,79.0,0.01
80.0,0.002693543558925971,80.0,0.01
81.0,0.002717104440329009,81.0,0.01
82.0,0.0027405926168942857,82.0,0.01
83.0,0.002764071851618852,83.0,0.01
84.0,0.0027876571082027066,84.0,0.01
85.0,0.0028115439425420953,85.0,0.01
86.0,0.0028360317546974826,86.0,0.01
87.0,0.002861538077499153,87.0,0.01
88.0,0.002888612609666014,88.0,0.01
89.0,0.002917950488394706,89.0,0.01
90.0,0.0029504145582107963,90.0,0.01
91.0,0.0029870484740476128,91.0,0.01
92.0,0.0030290428220968316,92.0,0.01
93.0,0.0030775823197756115,93.0,0.01
94.0,0.0031334545557228197,94.0,0.01
95.0,0.0031963145234780825,95.0,0.01
96.0,0.0032633843421940026,96.0,0.01
97.0,0.0033252085672163486,97.0,0.01
98.0,0.0033584192254136154,98.0,0.01
99.0,0.004787803800143529,99.0,0.01
100.0,0.004796706566581155,100.0,0.01
101.0,0.0048059739115334545,101.0,0.01
102.0,0.004815449929414324,102.0,0.01
103.0,0.004825139294092815,103.0,0.01
104.0,0.004834995684056914,104.0,0.01
105.0,0.004845026344215752,105.0,0.01
106.0,0.004855168585051143,106.0,0.01
107.0,0.004865419865187074,107.0,0.01
108.0,0.004875793416615012,108.0,0.01
109.0,0.004886315727710091,109.0,0.01
110.0,0.004897020349726597,110.0,0.01
111.0,0.004907945174178805,111.0,0.01
112.0,0.004919129922525297,112.0,0.01
113.0,0.004930615269039784,113.0,0.01
114.0,0.004942442921773708,114.0,0.01
115.0,0.0049546551865436855,115.0,0.01
116.0,0.004967297600790335,116.0,0.01
117.0,0.004980415447135436,117.0,0.01
118.0,0.004994053797252395,118.0,0.01
119.0,0.005008255013731443,119.0,0.01
120.0,0.0050230518265020965,120.0,0.01
121.0,0.005038470710834809,121.0,0.01
122.0,0.0050545124545929255,122.0,0.01
123.0,0.005071111404813019,123.0,0.01
124.0,0.005091362643910372,124.0,0.01
125.0,0.005107710979943899,125.0,0.01
126.0,0.005123915498280659,126.0,0.01
127.0,0.005140256733726897,127.0,0.01
128.0,0.0051567037094020956,128.0,0.01
129.0,0.00517288859110579,129.0,0.01
130.0,0.0052058355776144075,130.0,0.01
131.0,0.005238561154675912,131.0,0.01
132.0,0.005271131790471052,132.0,0.01
133.0,0.005303580098544093,133.0,0.01
134.0,0.00533593673422811,134.0,0.01
135.0,0.005368269388509156,135.0,0.01
136.0,0.005400706879602719,136.0,0.01
137.0,0.00543345161552051,137.0,0.01
138.0,0.0054667876994229075,138.0,0.01
139.0,0.0055010916930518005,139.0,0.01
140.0,0.0055368419157987535,140.0,0.01
141.0,0.005574645557600542,141.0,0.01
142.0,0.005615225267296934,142.0,0.01
143.0,0.005659353232583428,143.0,0.01
144.0,0.00570760152491337,144.0,0.01
145.0,0.005759942090855,145.0,0.01
146.0,0.005815029197106597,146.0,0.01
147.0,0.005867827901434075,147.0,0.01
148.0,0.0059055026505906655,148.0,0.01
149.0,0.008399173228634463,149.0,0.01
150.0,0.008416707725887217,150.0,0.01
151.0,0.00843496576383365,151.0,0.01
152.0,0.008453689053076002,152.0,0.01
153.0,0.008472876308978642,153.0,0.01
154.0,0.008492506698066761,154.0,0.01
155.0,0.008512564399440991,155.0,0.01
156.0,0.00853293712802122,156.0,0.01
157.0,0.008553582401422014,157.0,0.01
158.0,0.00857448781034173,158.0,0.01
159.0,0.008595664659006394,159.0,0.01
160.0,0.008617136994502025,160.0,0.01
161.0,0.008638935143847146,161.0,0.01
162.0,0.008661090719276857,162.0,0.01
163.0,0.008683634484864505,163.0,0.01
164.0,0.008706595177192099,164.0,0.01
165.0,0.0087300003937112,165.0,0.01
166.0,0.008753876371290234,166.0,0.01
167.0,0.008778248383470183,167.0,0.01
168.0,0.008803137314828225,168.0,0.01
169.0,0.008828557743547509,169.0,0.01
170.0,0.008854514481814695,170.0,0.01
171.0,0.008881003020097332,171.0,0.01
172.0,0.008907997750060175,172.0,0.01
173.0,0.008935435308867529,173.0,0.01
174.0,0.008966846181271559,174.0,0.01
175.0,0.008995327919448749,175.0,0.01
176.0,0.009023471535618943,176.0,0.01
177.0,0.009051690518322093,177.0,0.01
178.0,0.009079928290266047,178.0,0.01
179.0,0.009107732110675204,179.0,0.01
180.0,0.009151965725815921,180.0,0.01
181.0,0.009195875779130796,181.0,0.01
182.0,0.009239544351531029,182.0,0.01
183.0,0.009282991151546627,183.0,0.01
184.0,0.009326212668296885,184.0,0.01
185.0,0.00936922355442079,185.0,0.01
186.0,0.009412081283007495,186.0,0.01
187.0,0.009454896081531444,187.0,0.01
188.0,0.009497837227654432,188.0,0.01
189.0,0.00954113381446386,189.0,0.01
190.0,0.00958508803715184,190.0,0.01
191.0,0.00963008278120799,191.0,0.01
192.0,0.009676586328423265,192.0,0.01
193.0,0.009725104935397954,193.0,0.01
194.0,0.009776038018733276,194.0,0.01
195.0,0.009829427868233088,195.0,0.01
196.0,0.009884577439057065,196.0,0.01
197.0,0.009938679098928717,197.0,0.01
198.0,0.009984434480441905,198.0,0.01
199.0,0.0,199.0,0.01
200.0,3.918330783031796e-06,200.0,0.01
201.0,5.505281805468486e-06,201.0,0.01
202.0,6.715404037416938e-06,202.0,0.01
203.0,7.7376255299945e-06,203.0,0.01
204.0,8.638893979866394e-06,204.0,0.01
205.0,4.4096975728815086e-05,205.0,0.01
206.0,6.371745438341242e-05,206.0,0.01
207.0,7.968489545114213e-05,207.0,0.01
208.0,9.380285937594349e-05,208.0,0.01
209.0,0.0001072862296072,209.0,0.01
210.0,0.00012152588589077881,210.0,0.01
211.0,0.00013809696186317877,211.0,0.01
212.0,0.00015848979160209398,212.0,0.01
213.0,0.00018387789413648318,213.0,0.01
214.0,0.0002149949002932337,214.0,0.01
215.0,0.0002521665601872129,215.0,0.01
216.0,0.0002953759158556209,216.0,0.01
217.0,0.0003443935261359537,217.0,0.01
218.0,0.00039885875991327286,218.0,0.01
219.0,0.00045833615859345114,219.0,0.01
220.0,0.0005222303279497093,220.0,0.01
221.0,0.0005899414326983437,221.0,0.01
222.0,0.000660179590414303,222.0,0.01
223.0,0.0007269208384784757,223.0,0.01
224.0,0.0009172059482689916,224.0,0.01
225.0,0.0009414870026998872,225.0,0.01
226.0,0.0009603208958258343,226.0,0.01
227.0,0.0009776346857172584,227.0,0.01
228.0,0.000994279176155706,228.0,0.01
229.0,0.0010105166543173119,229.0,0.01
230.0,0.0011172621238446205,230.0,0.01
231.0,0.0012141748672871784,231.0,0.01
232.0,0.0013031742000061178,232.0,0.01
233.0,0.0013858896359650005,233.0,0.01
234.0,0.001463728296415482,234.0,0.01
235.0,0.001538015846821931,235.0,0.01
236.0,0.001610077305312451,236.0,0.01
237.0,0.0016812996107321656,237.0,0.01
238.0,0.0017531682682546566,238.0,0.01
239.0,0.001827287979548564,239.0,0.01
240.0,0.0019053678385479978,240.0,0.01
241.0,0.0019891737517700966,241.0,0.01
242.0,0.0020803473368021155,242.0,0.01
243.0,0.002180153592508922,243.0,0.01
244.0,0.0022891167038929885,244.0,0.01
245.0,0.002406686683473005,245.0,0.01
246.0,0.002530425028997679,246.0,0.01
247.0,0.0026517231969269686,247.0,0.01
248.0,0.002740922827179981,248.0,0.01
249.0,0.004037036892333403,249.0,0.01
250.0,0.004055433573807917,250.0,0.01
251.0,0.004065937802246805,251.0,0.01
252.0,0.00407397974489717,252.0,0.01
253.0,0.004080985717498803,253.0,0.01
254.0,0.004087409437557896,254.0,0.01
255.0,0.00409365991395654,255.0,0.01
256.0,0.004099609848401906,256.0,0.01
257.0,0.00410529510052731,257.0,0.01
258.0,0.0041107448519819186,258.0,0.01
259.0,0.004115998865027431,259.0,0.01
260.0,0.004121119966062796,260.0,0.01
261.0,0.004126197554647363,261.0,0.01
262.0,0.004131347906707212,262.0,0.01
263.0,0.004136711204856205,263.0,0.01
264.0,0.004142450133794733,264.0,0.01
265.0,0.0041487442531734295,265.0,0.01
266.0,0.004155786512733505,266.0,0.01
267.0,0.004163777273010075,267.0,0.01
268.0,0.004172915603376996,268.0,0.01
269.0,0.004183390524430671,269.0,0.01
270.0,0.004195365614742535,270.0,0.01
271.0,0.004208969044055049,271.0,0.01
272.0,0.004224165832841976,272.0,0.01
273.0,0.004239834217989416,273.0,0.01
274.0,0.004274765837720301,274.0,0.01
275.0,0.004283241516161595,275.0,0.01
276.0,0.004290980014130693,276.0,0.01
277.0,0.004298551922225585,277.0,0.01
278.0,0.0043061136513408305,278.0,0.01
279.0,0.0043137778061383535,279.0,0.01
280.0,0.0043486529001102265,280.0,0.01
281.0,0.004383327540439168,281.0,0.01
282.0,0.004417706458693813,282.0,0.01
283.0,0.0044517973303026545,283.0,0.01
284.0,0.004485672343559893,284.0,0.01
285.0,0.004519476850334796,285.0,0.01
286.0,0.004553444807642722,286.0,0.01
287.0,0.004587909010056976,287.0,0.01
288.0,0.004623316633413601,288.0,0.01
289.0,0.004660244162640619,289.0,0.01
290.0,0.004699399991832341,290.0,0.01
291.0,0.004741606944198201,291.0,0.01
292.0,0.004787750569549677,292.0,0.01
293.0,0.004838656152444889,293.0,0.01
294.0,0.004894901368184643,294.0,0.01
295.0,0.004956609085432912,295.0,0.01
296.0,0.005023012282691622,296.0,0.01
297.0,0.0050900451724325505,297.0,0.01
298.0,0.00514211930655437,298.0,0.01
299.0,0.007374187229445801,299.0,0.01
300.0,0.007389575845237623,300.0,0.01
301.0,0.007400036723805178,301.0,0.01
302.0,0.007408938652253208,302.0,0.01
303.0,0.007417171801282436,303.0,0.01
304.0,0.007425019618971158,304.0,0.01
305.0,0.007432730983235291,305.0,0.01
306.0,0.007440231217582016,306.0,0.01
307.0,0.0074475420526347634,307.0,0.01
308.0,0.007454681396166018,308.0,0.01
309.0,0.007461674209639464,309.0,0.01
310.0,0.007468559941891214,310.0,0.01
311.0,0.007475394926978271,311.0,0.01
312.0,0.0074822513412545885,312.0,0.01
313.0,0.00748921654787496,313.0,0.01
314.0,0.007496390870604687,314.0,0.01
315.0,0.007503885580659421,315.0,0.01
316.0,0.007511820251466798,316.0,0.01
317.0,0.007520318003178122,317.0,0.01
318.0,0.007529503747727708,318.0,0.01
319.0,0.0075394974916568065,319.0,0.01
320.0,0.007550403987753772,320.0,0.01
321.0,0.007562308407623256,321.0,0.01
322.0,0.007575188376209876,322.0,0.01
323.0,0.0075883337920306815,323.0,0.01
324.0,0.007612121634067644,324.0,0.01
325.0,0.007621046433505119,325.0,0.01
326.0,0.007629560673876912,326.0,0.01
327.0,0.0076379814030500025,327.0,0.01
328.0,0.007646406375029769,328.0,0.01
329.0,0.007654924981691218,329.0,0.01
330.0,0.007683009430379219,330.0,0.01
331.0,0.007711111309272777,331.0,0.01
332.0,0.007739168276458264,332.0,0.01
333.0,0.007767169447504332,333.0,0.01
334.0,0.0077951353104510675,334.0,0.01
335.0,0.007823124127401732,335.0,0.01
336.0,0.00785124316638184,336.0,0.01
337.0,0.007879659281523954,337.0,0.01
338.0,0.007908608432867002,338.0,0.01
339.0,0.007938409628625496,339.0,0.01
340.0,0.007969466470341404,340.0,0.01
341.0,0.008002264145026755,341.0,0.01
342.0,0.008037330848634767,342.0,0.01
343.0,0.00807517613409069,343.0,0.01
344.0,0.008116178781065709,344.0,0.01
345.0,0.008160466952544083,345.0,0.01
346.0,0.008207667515358794,346.0,0.01
347.0,0.008255412661382862,347.0,0.01
348.0,0.008294282761587606,348.0,0.01
349.0,0.0,349.0,0.01
350.0,2.090388166333286e-06,350.0,0.01
351.0,2.9211798470299222e-06,351.0,0.01
352.0,3.5374395298542636e-06,352.0,0.01
353.0,4.060506142157372e-06,353.0,0.01
354.0,4.503072370449538e-06,354.0,0.01
355.0,5.6056592937772476e-05,355.0,0.01
356.0,8.177616165055904e-05,356.0,0.01
357.0,0.0001029535389263485,357.0,0.01
358.0,0.000122058443104756,358.0,0.01
359.0,0.0001409781337440406,359.0,0.01
360.0,0.00016202177097957346,360.0,0.01
361.0,0.0001876801564783174,361.0,0.01
362.0,0.00022009767882778575,362.0,0.01
363.0,0.00026059307502243406,363.0,0.01
364.0,0.00030953417233151216,364.0,0.01
365.0,0.0003665256755911683,365.0,0.01
366.0,0.00043058794556407085,366.0,0.01
367.0,0.0005003281542223184,367.0,0.01
368.0,0.000574009247410441,368.0,0.01
369.0,0.0006495916223241107,369.0,0.01
370.0,0.00072476113249699,370.0,0.01
371.0,0.0007970310139635827,371.0,0.01
372.0,0.0008638379574720517,372.0,0.01
373.0,0.0009207219986777521,373.0,0.01
374.0,0.0011032488129902535,374.0,0.01
375.0,0.0011249036467788885,375.0,0.01
376.0,0.0011452221967605592,376.0,0.01
377.0,0.0011650363667994284,377.0,0.01
378.0,0.0011844539191897326,378.0,0.01
379.0,0.001203433784829705,379.0,0.01
380.0,0.001321226157406403,380.0,0.01
381.0,0.0014276706462255785,381.0,0.01
382.0,0.0015245496432330992,382.0,0.01
383.0,0.001613158705646647,383.0,0.01
384.0,0.001694599743594237,384.0,0.01
385.0,0.0017699553508748215,385.0,0.01
386.0,0.001840393031460117,386.0,0.01
387.0,0.0019072612328100147,387.0,0.01
388.0,0.0019721098318322594,388.0,0.01
389.0,0.002036715080917245,389.0,0.01
390.0,0.0021030145850494198,390.0,0.01
391.0,0.0021729751284165918,391.0,0.01
392.0,0.002248410992427377,392.0,0.01
393.0,0.002330674062792932,393.0,0.01
394.0,0.002420304740002316,394.0,0.01
395.0,0.0025165420322690248,395.0,0.01
396.0,0.0026159225754299035,396.0,0.01
397.0,0.002709722930692638,397.0,0.01
398.0,0.0027749709775096547,398.0,0.01
399.0,0.003950459780545636,399.0,0.01
400.0,0.003954649551228395,400.0,0.01
401.0,0.003958138599441803,401.0,0.01
402.0,0.00396131001876485,402.0,0.01
403.0,0.003964291904552659,403.0,0.01
404.0,0.003967146010203464,404.0,0.01
405.0,0.003970319046680377,405.0,0.01
406.0,0.003973479079691893,406.0,0.01
407.0,0.003976636403390987,407.0,0.01
408.0,0.003979807166854698,408.0,0.01
409.0,0.00398303871176423,409.0,0.01
410.0,0.003986429747886886,410.0,0.01
411.0,0.003990137277711738,411.0,0.01
412.0,0.003994372171293453,412.0,0.01
413.0,0.003999387121591399,413.0,0.01
414.0,0.004005455370757537,414.0,0.01
415.0,0.004012846994642722,415.0,0.01
416.0,0.0040217943766592025,416.0,0.01
417.0,0.00403245549892716,417.0,0.01
418.0,0.004044869697119714,418.0,0.01
419.0,0.0040589187746097625,419.0,0.01
420.0,0.004074292767026859,420.0,0.01
421.0,0.004090486030902188,421.0,0.01
422.0,0.004106802629885186,422.0,0.01
423.0,0.004121946800083248,423.0,0.01
424.0,0.004170861967160822,424.0,0.01
425.0,0.004179293427058365,425.0,0.01
426.0,0.004187422085951195,426.0,0.01
427.0,0.004195487322758563,427.0,0.01
428.0,0.004203518049518089,428.0,0.01
429.0,0.004211498163438528,429.0,0.01
430.0,0.004252672754189301,430.0,0.01
431.0,0.0042928815124377755,431.0,0.01
432.0,0.004331931168940326,432.0,0.01
433.0,0.004369680089399446,433.0,0.01
434.0,0.0044060698872582914,434.0,0.01
435.0,0.004441151538715697,435.0,0.01
436.0,0.004475110820707182,436.0,0.01
437.0,0.004508291502987044,437.0,0.01
438.0,0.004541208600058135,438.0,0.01
439.0,0.004574554676953838,439.0,0.01
440.0,0.004609175278528145,440.0,0.01
441.0,0.004646020480177567,441.0,0.01
442.0,0.004686051662621522,442.0,0.01
443.0,0.004730089942712259,443.0,0.01
444.0,0.00477863501388847,444.0,0.01
445.0,0.0048315402558082405,445.0,0.01
446.0,0.004887210625247415,446.0,0.01
447.0,0.004941040012715074,447.0,0.01
448.0,0.004980231829404222,448.0,0.01
449.0,0.0070608374539822966,449.0,0.01
450.0,0.00706617976195576,450.0,0.01
451.0,0.007071116998419391,451.0,0.01
452.0,0.0070758692025358625,452.0,0.01
453.0,0.007080510770671046,453.0,0.01
454.0,0.0070850778073315015,454.0,0.01
455.0,0.007089827150601614,455.0,0.01
456.0,0.007094568466177921,456.0,0.01
457.0,0.007099308392109681,457.0,0.01
458.0,0.0071040570987323005,458.0,0.01
459.0,0.007108842322654457,459.0,0.01
460.0,0.007113720845675167,460.0,0.01
461.0,0.007118781675681706,461.0,0.01
462.0,0.007124144440055689,462.0,0.01
463.0,0.0071299514756864605,463.0,0.01
464.0,0.007136357888614346,464.0,0.01
465.0,0.007143516715549498,465.0,0.01
466.0,0.007151561341203027,466.0,0.01
467.0,0.007160584706258249,467.0,0.01
468.0,0.007170615290879868,468.0,0.01
469.0,0.007181596340724278,469.0,0.01
470.0,0.007193362861462953,470.0,0.01
471.0,0.007205640153653049,471.0,0.01
472.0,0.007218039472635103,472.0,0.01
473.0,0.007229806076500599,473.0,0.01
474.0,0.0072609309486764565,474.0,0.01
475.0,0.007268849630067299,475.0,0.01
476.0,0.007276607347708375,476.0,0.01
477.0,0.00728434354504241,477.0,0.01
478.0,0.0072920705983687256,478.0,0.01
479.0,0.007299778426176765,479.0,0.01
480.0,0.007307480039179816,480.0,0.01
481.0,0.007314608899894389,481.0,0.01
482.0,0.007321312987046358,482.0,0.01
483.0,0.007327719384563768,483.0,0.01
484.0,0.0073339315690836866,484.0,0.01
485.0,0.007340030324242945,485.0,0.01
486.0,0.007346076150060968,486.0,0.01
487.0,0.007352112227077814,487.0,0.01
488.0,0.007358167435416654,488.0,0.01
489.0,0.007364259202764947,489.0,0.01
490.0,0.007370396266516527,490.0,0.01
491.0,0.007376581074104718,491.0,0.01
492.0,0.007382811952520015,492.0,0.01
493.0,0.0073890848662214095,493.0,0.01
494.0,0.007395394758879977,494.0,0.01
495.0,0.007401736342545133,495.0,0.01
496.0,0.0074081043629189765,496.0,0.01
497.0,0.007414493670356721,497.0,0.01
498.0,0.007420899321737965,498.0,0.01
499.0,0.0074273168509091545,499.0,0.01

